A General Decomposition Method for a Convex Problem Related to Total Variation Minimization

We consider sequential and parallel decomposition methods for a dual problem of a general total variation minimization problem with applications in several image processing tasks, like image inpainting, estimation of optical flow and reconstruction of missing wavelet coefficients. The convergence of these methods to a solution of the global problem is analysed in a Hilbert space setting and a convergence rate is provided. Thereby, these convergence result hold not only for exact local minimization but also if the subproblems are just solved approximately. As a concrete example of an approximate local solution process a surrogate technique is presented and analysed. Further, the obtained convergence rate is compared with related results in the literature and shown to be in agreement with or even improve upon them. Numerical experiments are presented to support the theoretical findings and to show the performance of the proposed decomposition algorithms in image inpainting, optical flow estimation and wavelet inpainting tasks.

==> data1/fd/convergence/denoising/energies.csv <==
k,glob_energy,glob_residual,ddseq_energy,ddseq_residual,ddseqav_energy,ddseqav_residual,ddpar_energy,ddpar_residual
0,32.78915403166337,0.06229094525765444,32.78915403166337,0.06229094525765444,32.78915403166337,0.06229094525765444,32.78915403166337,0.06229094525765444
1,0.11245989242183896,1.0134703404565701e-6,0.16025710190615428,2.9796895214507654e-5,21.34019206230414,0.02554167562482712,21.304917399838928,0.0254012828935308
2,0.034438976365890994,1.557070048420872e-7,0.03441076662852538,6.731300376922457e-7,14.218210547496312,0.011277366783260504,14.188105890397424,0.01118709436094125
3,0.01630001507214729,4.917957101503457e-8,0.015153947589624295,8.631146739200548e-8,9.686070657096252,0.005323267321530169,9.667755902484487,0.0052771754067964674
4,0.009423894717087933,2.1112160346937742e-8,0.008496971965541888,2.9018707457996494e-8,6.728976269573991,0.0026499681934666797,6.719701869278026,0.0026279526995746107
5,0.0061393557326709924,1.0799919871053038e-8,0.005434084305647957,1.369234627068964e-8,4.752220505490641,0.0013712925498147576,4.748358280181037,0.001361340404921761
6,0.004324601945199902,6.194050698382875e-9,0.0037820333988065613,7.658266705650567e-9,3.4017683462601553,0.0007289095200899743,3.400686600040274,0.0007246263606747251
7,0.0032157809800992254,3.85635718518044e-9,0.0027903165541829367,4.765054699351182e-9,2.461572108800226,0.0003944903674954579,2.4617876612296072,0.00039277980655667263
8,0.002487496911726339,2.5539071710108858e-9,0.002147290070524832,3.1917788360508273e-9,1.796461327772704,0.00021610333437959458,1.797191055622534,0.00021553165238510257
9,0.001982787342399206,1.776129161072582e-9,0.00170571298269806,2.2522902391462724e-9,1.3197845672636959,0.00011940183026820357,1.3206486688429777,0.00011929116412040448
10,0.0016183096951181142,1.2849777657236427e-9,0.001388896734511036,1.6447921042889785e-9,0.97456651519974,6.63656642917377e-5,0.97538532002784,6.64169726961353e-5
11,0.0013463996576774662,9.60333930476728e-10,0.0011536677219510239,1.2260401512953329e-9,0.7224820850976812,3.7041965427007415e-5,0.7231905000133452,3.713474037734112e-5
12,0.0011381373325320965,7.374888880295925e-10,0.0009741601292034829,9.328846535634929e-10,0.537220111042302,2.074092617652762e-5,0.5378056986683077,2.0829633497725072e-5
13,0.000975113251570292,5.795896900114679e-10,0.0008340654923131297,7.263585196890305e-10,0.40038997206255544,1.1642760816949297e-5,0.4008605955701796,1.1713515752376048e-5
14,0.000845134558232985,4.6470458361182225e-10,0.0007226592958886613,5.773054082021799e-10,0.2989436228433533,6.54919853273903e-6,0.2993155896170947,6.601432245942225e-6
15,0.0007398552602353448,3.790801310590655e-10,0.0006326281441033643,4.678566683268841e-10,0.22351114178650278,3.6907841118462524e-6,0.22380224384210123,3.727909033837172e-6
16,0.0006534036930361253,3.13828989410185e-10,0.000558847729507761,3.859464192561325e-10,0.1672967217614314,2.0834324279999802e-6,0.16752324447486444,2.1092952609438154e-6
17,0.0005815514222149432,2.631292606738251e-10,0.0004976393115612154,3.234104537425375e-10,0.12533272660277817,1.1779906387568986e-6,0.12550847334182436,1.1957384446083422e-6
18,0.0005211917955421086,2.2308643838152155e-10,0.0004463028319605655,2.748439765250273e-10,0.09396569167262214,6.671780480344783e-7,0.09410186701643397,6.792843983270021e-7
19,0.00046999977723771735,1.909884031178618e-10,0.0004028216496863024,2.365116017206394e-10,0.07049591516954479,3.786527810069956e-7,0.07060144595811835,3.869092549266932e-7
20,0.00042620729232112353,1.649213575021225e-10,0.0003656653616417316,2.0581041389713188e-10,0.05292120972245584,2.154246238223338e-7,0.05300308928775621,2.2103945627764137e-7
21,0.00038845131064135785,1.435054019336738e-10,0.00033365640501870075,1.808938243745239e-10,0.03975257839556434,1.228897522197314e-7,0.03981621751165676,1.2671339398398767e-7
22,0.0003556678331619878,1.257255051329464e-10,0.0003058774403825737,1.6041880720491054e-10,0.02988030727954083,7.032213093571881e-8,0.02992988845750233,7.293745236566474e-8
23,0.00032701690349767887,1.1082583233564016e-10,0.00028160593330994743,1.4336649970404066e-10,0.022476021518400557,4.039386155969145e-8,0.02251476788387663,4.219394632463314e-8
25,0.00027956337919476937,8.751034646947327e-11,0.00024139930962974177,1.1688805533308032e-10,0.01275085661382036,1.353650069057354e-8,0.01277479130175152,1.4408959490288132e-8
26,0.0002597832173591996,7.831596435367932e-11,0.00022462916967924684,1.0650376313548611e-10,0.009620054787546906,7.921621207002681e-9,0.00963899607336316,8.536111636780652e-9
27,0.000242129301057048,7.038358370187832e-11,0.00020965144631190924,9.755379553322637e-11,0.007268450999902143,4.6833848541013285e-9,0.007283521540671245,5.119308763478421e-9
29,0.00021206609812907118,5.75007283916384e-11,0.0001841117774574741,8.295917588495295e-11,0.004172988887773954,1.7107944485957555e-9,0.004182709066242296,1.934695198503199e-9
30,0.0001992050085846131,5.224357198757744e-11,0.0001731680105194755,7.693818058926331e-11,0.003173802547792093,1.0663668579152362e-9,0.003181691756822147,1.228537604221335e-9
32,0.00017695162432573852,4.353412402836538e-11,0.00015419789110637794,6.678949050761238e-11,0.0018553565119532323,4.5288937280340997e-10,0.001860678478351474,5.402161738955577e-10
33,0.00016728774289731518,3.991248828540351e-11,0.00014594338199458434,6.24787813569394e-11,0.001428346655416135,3.119999532650206e-10,0.0014327734081689414,3.77136142696617e-10
35,0.0001503478739550701,3.381506413004526e-11,0.0001314447499112248,5.507072857462796e-11,0.0008625630233609627,1.682130489985001e-10,0.0008657077721636597,2.0603783534126281e-10
37,0.00013603920137938985,2.893056534412222e-11,0.00011916421578916925,4.8977573844383265e-11,0.0005384665959695667,1.0670276107317078e-10,0.0005407813251849802,1.3027272889349995e-10
39,0.00012384239721541235,2.4973995366532435e-11,0.00010866757372696156,4.393189772636883e-11,0.0003512290445542021,7.678600531034305e-11,0.00035299233871910474,9.274676339068723e-11
41,0.000113360310592725,2.173633324278784e-11,9.962274350527878e-5,3.973402329548944e-11,0.00024170541632884124,6.010315497193793e-11,0.00024309198170158197,7.192765943432743e-11
43,0.00010428481078861296,1.9062020396993076e-11,9.177187217801475e-5,3.621288842129847e-11,0.0001764872430385367,4.9649079680611746e-11,0.00017760878000672164,5.920672637968062e-11
45,9.637373392479276e-5,1.6833767102549204e-11,8.491207029237557e-5,3.3195787532590096e-11,0.00013667383882420836,4.25303095792143e-11,0.00013760329886736145,5.084318691177941e-11
48,8.627985795328641e-5,1.4137778289454057e-11,7.613611069245962e-5,2.92921061849821e-11,0.00010247117319295285,3.536589297260782e-11,0.00010319890657228825,4.2781650029179154e-11
50,8.05179338385642e-5,1.2676534464740686e-11,7.111418182148554e-5,2.702635292142533e-11,8.881849265662822e-5,3.201499968611494e-11,8.944905903263134e-5,3.915159116462005e-11
53,7.304165887944691e-5,1.0868997656481572e-11,6.458435586864653e-5,2.406611736529952e-11,7.528667794076682e-5,2.8277759082342635e-11,7.58070525535004e-5,3.5190607318331946e-11
55,6.870572968864508e-5,9.868079444038802e-12,6.079021034111065e-5,2.2351968694266845e-11,6.892589419749129e-5,2.635937564078764e-11,6.938937326594896e-5,3.317109157534381e-11
58,6.299856659097713e-5,8.605227826845773e-12,5.5788370787013264e-5,2.0116780265554894e-11,6.162759382277727e-5,2.403870161908289e-11,6.20228892103114e-5,3.070491970451524e-11
61,5.808287778563681e-5,7.568403116288219e-12,5.147341551037243e-5,1.8226030880841096e-11,5.598120634431325e-5,2.2148549922195704e-11,5.632313809655898e-5,2.865912169369329e-11
65,5.251173138276499e-5,6.4517161306774984e-12,4.657623577486447e-5,1.6140097956143424e-11,5.000873142080309e-5,1.9986639422976524e-11,5.029552863788922e-5,2.626125432847348e-11
68,4.8928251430879754e-5,5.767162235961968e-12,4.3422951534921594e-5,1.4838535898951764e-11,4.631476787153588e-5,1.8547816875976827e-11,4.65689104203193e-5,2.4613386037513306e-11
71,4.576019375690521e-5,5.185628679154306e-12,4.063348313820825e-5,1.3717966766662335e-11,4.311238467380463e-5,1.724217178406691e-11,4.3339410183307336e-5,2.3073803403168137e-11
75,4.206938370998614e-5,4.5369092341069805e-12,3.7382259336027346e-5,1.2451086402167735e-11,3.943737010558834e-5,1.568692261245732e-11,3.9634817937894695e-5,2.1176245851044914e-11
79,3.887729599227896e-5,3.998725217610388e-12,3.456976548932289e-5,1.1390576278251244e-11,3.629838596452828e-5,1.4318701442486519e-11,3.647197007694558e-5,1.9443879569267112e-11
83,3.609056477671402e-5,3.547986924067749e-12,3.211446914974658e-5,1.0492094507633151e-11,3.358456211799421e-5,1.311216218950721e-11,3.373860681676888e-5,1.7865816876239157e-11
87,3.3637382443885144e-5,3.166987036872382e-12,2.9953398438919976e-5,9.722476585159016e-12,3.121505017134041e-5,1.2045404709342066e-11,3.135289273359376e-5,1.643236560976896e-11
92,3.0955836678003834e-5,2.7684282389587927e-12,2.7591808361648873e-5,8.904275669211329e-12,2.864549639980396e-5,1.087993473778588e-11,2.8766703962901374e-5,1.4828771065945747e-11
97,2.862459410835072e-5,2.4380276271218985e-12,2.553944278815834e-5,8.212911352624457e-12,2.6428989031046513e-5,9.872073121303208e-12,2.6536654502251622e-5,1.3415003548739285e-11
102,2.6579858513287036e-5,2.161250273360313e-12,2.3739906112041353e-5,7.62212734292244e-12,2.4498172820131003e-5,8.996409420013824e-12,2.4594668047939194e-5,1.2170198553328958e-11
107,2.4772500182734802e-5,1.9272562450194056e-12,2.2149694075324078e-5,7.111891716394715e-12,2.2801781483394734e-5,8.232537303979139e-12,2.2888950411470432e-5,1.1074670097151098e-11
112,2.316409222657967e-5,1.7278273839952931e-12,2.0734740189709555e-5,6.665815297889397e-12,2.1300116543443437e-5,7.563976166576323e-12,2.1379411236921442e-5,1.0110746655676452e-11
118,2.145413054677192e-5,1.5253046778763207e-12,1.9230440727824316e-5,6.1947263333804775e-12,1.9711677680334105e-5,6.868859746751658e-12,1.978302867655657e-5,9.106515040975766e-12
124,1.994548460970691e-5,1.3550877833286737e-12,1.7902926401802688e-5,5.771453687157213e-12,1.8316842215426732e-5,6.273405045317693e-12,1.8381534800937516e-5,8.248721189908964e-12
130,1.8605621335154865e-5,1.2108178180071082e-12,1.672331529789517e-5,5.375351172564822e-12,1.708290926671907e-5,5.7631959969458275e-12,1.714194422675064e-5,7.521328484288321e-12
137,1.7221586631421815e-5,1.068849310617041e-12,1.5503738154620805e-5,4.931657046621948e-12,1.581262063155009e-5,5.2603899705509464e-12,1.5866029229982814e-5,6.8215481606515546e-12
144,1.599976616262211e-5,9.496593310254673e-13,1.4425789004235412e-5,4.517942422267447e-12,1.4694308219986851e-5,4.840962606492172e-12,1.4742882171958627e-5,6.262523282328287e-12
152,1.4769324707231135e-5,8.356365199546302e-13,1.333869147401856e-5,4.1054517417982125e-12,1.357034398097312e-5,4.4367280849211585e-12,1.3614102499559522e-5,5.748836003971523e-12
159,1.3815121519655804e-5,7.515074328035935e-13,1.2494567044996074e-5,3.773245889384083e-12,1.269981373752671e-5,4.1276171910085505e-12,1.2739826047436509e-5,5.361433600126983e-12
168,1.272913681304999e-5,6.605328291787502e-13,1.153276303966777e-5,3.3892569184339537e-12,1.1709908221746446e-5,3.760867257072412e-12,1.1745663528017758e-5,4.8869145890779375e-12
176,1.1876394069076923e-5,5.928072383031031e-13,1.0776758358588268e-5,3.0881650675658307e-12,1.0933232601928466e-5,3.450466916464413e-12,1.0965669957840873e-5,4.484837616506401e-12
185,1.1023645356544876e-5,5.282923586478965e-13,1.0020131924193265e-5,2.79010143991379e-12,1.0157192491533351e-5,3.1267364183401334e-12,1.0186346628415777e-5,4.065214349580113e-12
195,1.0187879183831683e-5,4.679546045362391e-13,9.278027789605403e-6,2.5023277340048204e-12,9.397352187079377e-6,2.804121451787416e-12,9.423337701264245e-6,3.646816253119752e-12
205,9.451048242681281e-6,4.170531644910308e-13,8.623325015832961e-6,2.2529077573441233e-12,8.728138027436216e-6,2.521020709643872e-12,8.75138482570037e-6,3.2794887071109335e-12
215,8.797681630312582e-6,3.7375042600157596e-13,8.042394483709359e-6,2.035512132262704e-12,8.135263612985e-6,2.2742711396488214e-12,8.156134583714447e-6,2.959285836846328e-12
227,8.10642052329058e-6,3.298770384899846e-13,7.427295486195362e-6,1.8098003170743318e-12,7.508500289077347e-6,2.019588910346762e-12,7.526916874667222e-6,2.629040895712547e-12
238,7.547849861566647e-6,2.95927036707783e-13,6.92983132921654e-6,1.6310315608682021e-12,7.002348070273001e-6,1.819351421586036e-12,7.018826352123142e-6,2.369721334029315e-12
250,7.007521389823523e-6,2.6439353587465706e-13,6.448157989780157e-6,1.4616051181798697e-12,6.512891218335426e-6,1.6307527908866163e-12,6.527531638766959e-6,2.1256528754574373e-12
263,6.4909029333648505e-6,2.354689164566841e-13,5.987109830130066e-6,1.3033066512188778e-12,6.044956762707443e-6,1.4553043415709602e-12,6.057872894871252e-6,1.8986178805501883e-12
277,6.0017722489646985e-6,2.0920250049766817e-13,5.5500305506939185e-6,1.1572670116986487e-12,5.601836392088444e-6,1.2937567365950237e-12,5.613148516658839e-6,1.6894543884168677e-12
291,5.571218707700609e-6,1.870033561048161e-13,5.1647451755343354e-6,1.0322737619406253e-12,5.211597340348817e-6,1.1554999317240862e-12,5.221520041231997e-6,1.5102210692291438e-12
306,5.164516551303677e-6,1.6686269997378253e-13,4.800231181434356e-6,9.177077505631362e-13,4.842693897444406e-6,1.0287007080424542e-12,4.8513255137550004e-6,1.3455082740444004e-12
322,4.783022291121597e-6,1.48692425246851e-13,4.457701152205118e-6,8.136909920668174e-13,4.49628021215176e-6,9.135285007907265e-13,4.503722834670043e-6,1.1955211660106266e-12
338,4.44692409473646e-6,1.3326411506736804e-13,4.155344868195243e-6,7.250996678292621e-13,4.1906697560989414e-6,8.154745397264667e-13,4.1970866391238815e-6,1.0674911590650368e-12
356,4.114305625080306e-6,1.1853297742212193e-13,3.855471618408046e-6,6.404798713898873e-13,3.8877111592228175e-6,7.219573252604026e-13,3.893139592037187e-6,9.450814557020983e-13
374,3.822115445473173e-6,1.0603730307086616e-13,3.591414724724018e-6,5.688293381982504e-13,3.621039525114611e-6,6.429694450839639e-13,3.6256275279811234e-6,8.414996294367393e-13
393,3.5504273228070815e-6,9.479674134142636e-14,3.3452573688919074e-6,5.045946267345955e-13,3.3725183357091737e-6,5.724600410045115e-13,3.3763546980480896e-6,7.489514488185194e-13
413,3.298636670479027e-6,8.471098984464693e-14,3.1164934739535965e-6,4.4731004201867086e-13,3.141610818602203e-6,5.098774316197015e-13,3.144782283470704e-6,6.667876229830497e-13
434,3.0658868581667775e-6,7.567899723125559e-14,2.9044010148027155e-6,3.966699475917735e-13,2.9275636279635364e-6,4.545100930054408e-13,2.930153755187348e-6,5.9413784290541e-13
457,2.8420157605069107e-6,6.726462737635729e-14,2.69974259481387e-6,3.5021630770277935e-13,2.7210393227505847e-6,4.0354463780749976e-13,2.723106376834039e-6,5.273604197809448e-13
480,2.6452393626641424e-6,6.009974181228103e-14,2.519244048926339e-6,3.111753810773431e-13,2.5389077222826018e-6,3.606084650884332e-13,2.5405486212548567e-6,4.712218558746507e-13
505,2.456949914630968e-6,5.3457742237007235e-14,2.345924144719902e-6,2.7538016992915655e-13,2.3640290010007448e-6,3.211460225692143e-13,2.365294960782194e-6,4.1974430097229734e-13
531,2.2847181071483647e-6,4.757747650839729e-14,2.1868067392460944e-6,2.439888544136172e-13,2.203485109930625e-6,2.8640452710848137e-13,2.2044393972464604e-6,3.745412485456237e-13
558,2.1270731735967274e-6,4.237111638527827e-14,2.0406334897415945e-6,2.1629247992047135e-13,2.056002756489761e-6,2.5569413580160707e-13,2.0566997136484133e-6,3.34681982731197e-13
586,1.9826530319733138e-6,3.776092596326423e-14,1.9062412093262537e-6,1.9178772433823595e-13,1.9204047134735447e-6,2.2843073806164144e-13,1.920890099427197e-6,2.993710715471731e-13
617,1.8416450302538578e-6,3.341912044278009e-14,1.7745512650435558e-6,1.6868123499101504e-13,1.7875286175694782e-6,2.025787902290754e-13,1.787830115063116e-6,2.6594248435295036e-13
648,1.7172149568978057e-6,2.972960681794514e-14,1.6579334669586387e-6,1.4891150744907057e-13,1.6698577383067459e-6,1.803777806471333e-13,1.6700152514204092e-6,2.37260619585447e-13
681,1.5999760307749966e-6,2.6384954067687006e-14,1.5476875887543429e-6,1.308143243429623e-13,1.5586148265356314e-6,1.5998521536448036e-13,1.5586523431920796e-6,2.1091477339355084e-13
716,1.4900009546181536e-6,2.3372492564757552e-14,1.4439387427955808e-6,1.1436123558536278e-13,1.453926472549938e-6,1.4133645911244284e-13,1.4538642290062853e-6,1.867986884713763e-13
753,1.3872121371605317e-6,2.0674074527682133e-14,1.3466712971421657e-6,9.950911393153561e-14,1.3557773286265729e-6,1.2435792184815886e-13,1.3556327758124098e-6,1.648009039417833e-13
792,1.2914219951198902e-6,1.8268048736854498e-14,1.2557636068777356e-6,8.61959583492914e-14,1.2640458635360119e-6,1.0897096408425058e-13,1.2638339512704988e-6,1.448106493257284e-13
832,1.204411489652557e-6,1.6178836057324693e-14,1.1729659945558524e-6,7.461022191142476e-14,1.1804997370745696e-6,9.540770083361011e-14,1.180234562525584e-6,1.2712936602688098e-13
875,1.1215373660888872e-6,1.42788082519675e-14,1.093907144422701e-6,6.40883883304776e-14,1.1007295483977941e-6,8.291096912509567e-14,1.1004203770426102e-6,1.1077313730916794e-13
920,1.0447599834151333e-6,1.2600664541933828e-14,1.0204921636614017e-6,5.484713868737165e-14,1.0266593335472862e-6,7.175950900335678e-14,1.0263156582368538e-6,9.61119615414889e-14
967,9.737099730955379e-7,1.1120974709551942e-14,9.524064239485597e-7,4.6783046180698244e-14,9.57972929427342e-7,6.186369962927056e-14,9.576030493008147e-7,8.303908109446362e-14
1017,9.067487098946003e-7,9.793151748312947e-15,8.881128223947599e-7,3.966043713453215e-14,8.931204433793027e-7,5.29685537984245e-14,8.927312364903628e-7,7.122911746662327e-14
1069,8.45050180942053e-7,8.63168329421015e-15,8.287653940897144e-7,3.3547942063006104e-14,8.332668244293018e-7,4.519659773756096e-14,8.32864884614537e-7,6.08578666540509e-14
1124,7.87212343311694e-7,7.597370263781988e-15,7.730384368187515e-7,2.8242820853407762e-14,7.770751153657329e-7,3.832890728916288e-14,7.766656722196785e-7,5.1647573455652945e-14
1182,7.331798883569718e-7,6.680216089602559e-15,7.20897332939785e-7,2.368352993654542e-14,7.245105848596722e-7,3.232123629752543e-14,7.240985269163502e-7,4.3552317127853893e-14
1242,6.83619873598218e-7,5.882107454433512e-15,6.730051609338261e-7,1.9856181998200898e-14,6.762409157090588e-7,2.7192662399900382e-14,6.758302788512083e-7,3.661194775148043e-14
1306,6.367408786900342e-7,5.166396412315947e-15,6.276460453591426e-7,1.655932031681612e-14,6.305357374003506e-7,2.2706600755490475e-14,6.301301596067788e-7,3.051880681658427e-14
1373,5.932459998803097e-7,4.537519367343648e-15,5.855116000930138e-7,1.378755968611897e-14,5.880915523448493e-7,1.8884312246049444e-14,5.876937620996614e-7,2.5312227627284125e-14
1443,5.529456075237249e-7,3.985955264846581e-15,5.464295327328728e-7,1.1468078380291056e-14,5.487331691256259e-7,1.5651630474788417e-14,5.48345553852414e-7,2.090026527439742e-14
1517,5.151623554411344e-7,3.4968190239759714e-15,5.097517146168684e-7,9.510339142733538e-15,5.1180643367843e-7,1.2902880443905935e-14,5.114310965836921e-7,1.7145412379256423e-14
1595,4.798617396772897e-7,3.064965133090534e-15,4.7545051984343445e-7,7.868904095278064e-15,4.77282696920156e-7,1.0589604088647278e-14,4.769210590893636e-7,1.3986093675099082e-14
1677,4.469749228519504e-7,2.6850798148051863e-15,4.4346415961626917e-7,6.50108506828092e-15,4.450982942216797e-7,8.660961450498628e-15,4.4475143567979103e-7,1.1355699121112529e-14
1763,4.164083406976715e-7,2.3519091021745497e-15,4.1370634562554187e-7,5.368562752877741e-15,4.151646635364159e-7,7.066446661998579e-15,4.1483332324787625e-7,9.186601313550413e-15
1853,3.880527970068215e-7,2.0604138624167728e-15,3.8607379337918246e-7,4.435698471948177e-15,3.873765876960533e-7,5.757864653547346e-15,3.870611635647947e-7,7.413258175939667e-15
1948,3.615259629441425e-7,1.803395463481879e-15,3.601962816901505e-7,3.663056528226828e-15,3.6136054859525757e-7,4.680740611064874e-15,3.610609837778611e-7,5.961013322998584e-15
2048,3.367924819031032e-7,1.577718109624698e-15,3.360408413755067e-7,3.0270428403875053e-15,3.370818149051047e-7,3.801873182809162e-15,3.367985073055024e-7,4.783646452368875e-15
2153,3.137949988740729e-7,1.3802341873628398e-15,3.135531301268202e-7,2.505961208899093e-15,3.144847937619488e-7,3.089838227289051e-15,3.1421745916304644e-7,3.837080369566546e-15
2264,2.92278173219529e-7,1.206465304984271e-15,2.924845716734126e-7,2.0770352842145e-15,2.933186351583572e-7,2.5115495176512203e-15,2.930668756562227e-7,3.0750793088625225e-15
2380,2.723820671235444e-7,1.0554357504570274e-15,2.7297403448756086e-7,1.7282945233994536e-15,2.7372186650609365e-7,2.048606019662552e-15,2.7348528419679496e-7,2.4711965166477086e-15
2502,2.5386668767168885e-7,9.233669002273614e-16,2.547877784309094e-7,1.4427502215560723e-15,2.5545875814714236e-7,1.6760723630565078e-15,2.552367845964909e-7,1.9907589379186913e-15
2630,2.3668167159485165e-7,8.082257150448781e-16,2.378781687184528e-7,1.209297168683218e-15,2.3848087948863395e-7,1.3772190631785978e-15,2.3827288941902225e-7,1.6102130077884309e-15
2765,2.2065330540499417e-7,7.073915535626373e-16,2.2207643723959336e-7,1.0171530736403694e-15,2.2261792764766142e-7,1.136186667148024e-15,2.2242323893806315e-7,1.3075496342889645e-15
2907,2.057515757769579e-7,6.194019651740813e-16,2.0735501493618358e-7,8.591287242284634e-16,2.0784148091479437e-7,9.421296329789193e-16,2.0765980934811523e-7,1.0675241916281899e-15
3056,1.9193265643480117e-7,5.428289560598565e-16,1.936729177032248e-7,7.290520279442082e-16,1.941104983416153e-7,7.858392810486832e-16,1.9394099126657238e-7,8.772770480632066e-16
3213,1.7906592120198184e-7,4.759326362901872e-16,1.8090452158503467e-7,6.21130070550757e-16,1.8129816226064577e-7,6.589786234764355e-16,1.8114008071279386e-7,7.253968266799645e-16
3377,1.6718752249289537e-7,4.1798188387838755e-16,1.6908853694985737e-7,5.319462262925279e-16,1.6944261460594134e-7,5.563766941700914e-16,1.6929556068134843e-7,6.046141766252632e-16
3551,1.560512714604556e-7,3.670048768435646e-16,1.5798309505044017e-7,4.56770264299577e-16,1.5830130450922297e-7,4.716685506131275e-16,1.5816488030395703e-7,5.065583901975023e-16
3733,1.4575925888493657e-7,3.228063743066093e-16,1.4769364042876987e-7,3.940314123229107e-16,1.479799038861529e-7,4.023533709657659e-16,1.4785325674893102e-7,4.276276171773549e-16
3924,1.3620956451632082e-7,2.843202665539784e-16,1.381222318741493e-7,3.4120565290735073e-16,1.383795051879133e-7,3.450441729901631e-16,1.3826200984112802e-7,3.6337792217270854e-16
4125,1.2731999277093564e-7,2.5069684710030773e-16,1.291900275646185e-7,2.963911960881657e-16,1.2942132343596313e-7,2.972278228688748e-16,1.293125819756824e-7,3.105447255665564e-16
4337,1.190241505355516e-7,2.2124753759223176e-16,1.2083387446182314e-7,2.5813249429328866e-16,1.2104158031434054e-7,2.5701317989963503e-16,1.209409674629569e-7,2.6669921435464953e-16
4559,1.1133181487821275e-7,1.956155915492262e-16,1.1306724445603322e-7,2.2556297956406143e-16,1.132538045567344e-7,2.2323038873570945e-16,1.1316092241031583e-7,2.303046028547203e-16
4793,1.0414555617899168e-7,1.731331235466376e-16,1.0579537956800777e-7,1.9753720814870417e-16,1.0596249921945855e-7,1.9449726234258086e-16,1.058770067174919e-7,1.9967561249712593e-16
5039,9.744377393872128e-8,1.5344526815736886e-16,9.899974884319818e-8,1.733997300904131e-16,9.914958809531527e-8,1.7000045304575546e-16,9.907091680361191e-8,1.7380247200540986e-16
5297,9.120077493207646e-8,1.362170457451541e-16,9.265738754038466e-8,1.5258171220801878e-16,9.279170853915275e-8,1.4905685080750396e-16,9.271917633668636e-8,1.5185754360496269e-16
5569,8.534709650120931e-8,1.210379214791813e-16,8.67010498950549e-8,1.344728486218049e-16,8.682121688252664e-8,1.3097558877443328e-16,8.675465323904064e-8,1.3304055046641254e-16
5854,7.988489869603654e-8,1.0772132139482229e-16,8.113522653729888e-8,1.1876686164377654e-16,8.124260375552694e-8,1.1539461020408403e-16,8.118149708025157e-8,1.169196043592206e-16
6154,7.475676966350875e-8,9.595899200005858e-17,7.590392669953872e-8,1.0503780693300444e-16,7.599965101690032e-8,1.0184987896070727e-16,7.594405815325445e-8,1.0297465229533261e-16
6470,6.99331508258183e-8,8.554295840724592e-17,7.097912657627603e-8,9.299730568214969e-17,7.10644485479861e-8,9.002702260297175e-17,7.101357368810568e-8,9.085382689570803e-17
6802,6.54021619084233e-8,7.632217735262262e-17,6.635002591792727e-8,8.243562699953008e-17,6.642608241236303e-8,7.969790983402601e-17,6.637958449573489e-8,8.030272806419394e-17
7150,6.11494783697708e-8,6.814221543177813e-17,6.200417601576191e-8,7.31498561651226e-17,6.207170599736855e-8,7.064747835030566e-17,6.202924396347953e-8,7.108684963627219e-17
7517,5.7128943353745854e-8,6.083465529061897e-17,5.7895135796570685e-8,6.492482735323103e-17,5.7954935073212255e-8,6.265280344029959e-17,5.791639523522463e-8,6.296805395027884e-17
7903,5.3334360927692614e-8,5.437923607672312e-17,5.401733460530522e-8,5.771128183229508e-17,5.4070255828264635e-8,5.566025696176402e-17,5.403541081250296e-8,5.588283657116251e-17
8308,4.9758568820834626e-8,4.864479767783401e-17,5.03645765093097e-8,5.1352862230344054e-17,5.041124495619442e-8,4.9510002177092295e-17,5.0379640015307814e-8,4.9663799424190003e-17
8734,4.637934125639731e-8,4.3503755551757e-17,4.691418098445865e-8,4.5698092283135124e-17,4.6955221932876157e-8,4.404929479244752e-17,4.692674338002689e-8,4.415221783096738e-17
9181,4.319338131608674e-8,3.8858441311061145e-17,4.366313532955246e-8,4.0632017312650435e-17,4.369917405711021e-8,3.9162024213287813e-17,4.3673367144947406e-8,3.92277425385846e-17
9652,4.0177610571845435e-8,3.466235906912683e-17,4.058819058627705e-8,3.6091049101683245e-17,4.0619397623231634e-8,3.4784933799399537e-17,4.0596205508336425e-8,3.482366992763625e-17


==> data1/fd/convergence/inpainting/energies.csv <==
k,glob_energy,glob_residual,ddseq_energy,ddseq_residual,ddseqav_energy,ddseqav_residual,ddpar_energy,ddpar_residual
0,9.298575168678298,0.32410462648477234,9.298575168678298,0.32410462648477234,9.298575168678298,0.32410462648477234,9.298575168678298,0.32410462648477234
1,8.510338003771437,0.01283450407313339,8.449198366032022,0.012685319871381232,9.032156372025383,0.1764108275068884,9.029873851695527,0.17375484906972125
2,8.014246020282428,0.01087353841422852,7.9097824759596165,0.010613263585325222,8.72063748314065,0.10057748646902649,8.7192094113326,0.09930568684048591
3,7.567697710381822,0.009297736047339683,7.432188322260089,0.008988059736169889,8.377171131049806,0.059754070376415176,8.376233345329638,0.05932658589488778
4,7.163514302058559,0.00801613586366369,7.005607789976011,0.007689871625677191,8.017379296095783,0.03706968293948857,8.016536142878294,0.036969324727129264
5,6.7958719549310445,0.006962611345146631,6.62173788046249,0.006637219791660351,7.654046621700417,0.024135278194112476,7.653117483271615,0.02413357052119583
6,6.459991911184545,0.006088244201660869,6.274123578904266,0.005772915391355248,7.296354225375467,0.016566793580123314,7.295289318905134,0.016586314981783114
7,6.151912608267935,0.005356278079557592,5.957647005298497,0.005055631559186007,6.950364593435069,0.012000386401443871,6.94917157026083,0.012020185458933975
8,5.868319399446989,0.0047387052216674745,5.668175240176936,0.0044547860377484,6.619752706204025,0.009140237487520632,6.618459388540089,0.009156604667774368
9,5.6064155078543365,0.0042139121768268485,5.402319133100832,0.003947307223208682,6.306476021454785,0.007268377323506742,6.305114165686064,0.007281791589926105
10,5.363822973660973,0.0037650277398562533,5.157263546154809,0.0035155077157705723,6.011307968003905,0.005982956466169087,6.009906806893099,0.005994386760051134
11,5.138505726048777,0.00337874447087313,4.930644446698409,0.0031456434588849856,5.7342362612106115,0.005056392786315506,5.732820300260244,0.005066554494010739
12,4.928709196217426,0.003044465608252904,4.720457806741933,0.0028269005447822044,5.474749237138553,0.004357806467998289,5.4733379090951075,0.0043671332640345265
13,4.732912446419334,0.0027536798673378263,4.524990471674926,0.0025506756750548736,5.232036254168577,0.003810370985937611,5.230644321402792,0.003819110050404339
14,4.549789864419552,0.0024994969912037067,4.342766840430016,0.002310059324352239,5.005124808286894,0.0033677661639443007,5.003763039272883,0.0033760578946319697
15,4.378180246778186,0.0022762982250947024,4.172508174990753,0.0020994535432464867,4.7929722150647365,0.0030011485653319778,4.7916481055881945,0.003009074461431196
16,4.217061648377978,0.002079470597534516,4.013099905422223,0.0019142879315764156,4.5945252110665535,0.0026918583295670894,4.593243659723953,0.0026994680461846967
17,4.065530771567126,0.001905202980741755,3.8635654730018985,0.0017508048585886732,4.408757356574938,0.0024273036082181725,4.4075212555262056,0.0024346246463332563
18,3.9227859579883386,0.0017503281708595466,3.7230438989484753,0.001605895294087065,4.234691360019951,0.002198618288209734,4.2335020798701635,0.002205665257062992
19,3.7881130629721724,0.0016121994904347095,3.590771197731641,0.0014769718165047574,4.07141115625808,0.0019993208379772225,4.070268948096128,0.0020061072261322523
20,3.6608736530261865,0.0014885937245087543,3.4660678056255847,0.0013618694108360248,3.918067242800049,0.0018244943888844017,3.9169715573461303,0.0018310335206128436
21,3.5404950876525163,0.0013776341362289706,3.3483274295988394,0.0012587670525641814,3.7738775440267034,0.0016702967038516852,3.77282727418293,0.0016766014565513046
22,3.426462140875941,0.0012777289321392658,3.2370073260228764,0.0011661254012209244,3.638125368821079,0.00153365507229196,3.63711904399338,0.001539737582265774
23,3.3183098894600107,0.0011875219168797203,3.1316200060588812,0.001082637073725116,3.510155919124543,0.0014120676335730824,3.5091918482351048,0.001417939118248197
25,3.118003771534518,0.0010317249229844238,2.936929521906478,0.0009388197775990663,3.275230699951976,0.0012061357613690612,3.274345663041686,0.0012116144630439313
26,3.0251211829668136,0.0009642789760885053,2.8468700521161736,0.0008767143753907556,3.167236694312635,0.0011186198911483337,3.1663883966387516,0.0011239157664267412
27,2.936653508294512,0.0009027712726458226,2.7612214115423512,0.0008201618255913482,3.064940042228102,0.001039694169713748,3.064126673244118,0.0010448156300948324
29,2.7718312494562554,0.0007950702487283062,2.6019938463905135,0.0007213394055632121,2.8758358786034535,0.0009035824387761448,2.8750871970414096,0.0009083781273757366
30,2.6949693828804584,0.0007478221578769232,2.5278957523773897,0.0006780702551882105,2.7883144321328643,0.0008447323738365354,2.7875956669213906,0.0008493758066866856
32,2.551227022551984,0.0006643651895416257,2.3895912510067205,0.0006017709563057094,2.625775263377335,0.0007421120290918674,2.6251119045081737,0.0007464725016466089
33,2.483951815453338,0.0006274422799915577,2.3249834103254443,0.0005680686768140255,2.550213134642462,0.0006972692838341366,2.5495754312118777,0.0007014991816776105
35,2.3577173371668323,0.0005617228684691497,2.203968333516599,0.0005081652815552914,2.4093088569418626,0.0006183292829098082,2.408718731126669,0.0006223173764367292
37,2.241550156784683,0.0005052316334461726,2.09285604189148,0.000456760175264085,2.280656678293724,0.0005513945849725884,2.28010959312104,0.0005551621530132094
39,2.1343746835075876,0.0004563893885933151,1.990562982806665,0.00041238092372289104,2.1628259084560284,0.0004942300757700236,2.1623178084531105,0.0004977948559583868
41,2.035259996773334,0.0004139318562981164,1.896154408312384,0.0003738529190824552,2.0545954357991434,0.0004450908273582808,2.0541226977177303,0.00044846999437640365
43,1.943396346144084,0.00037683843346411155,1.8088197644958086,0.0003402310716981778,1.9549171492906225,0.000402596584914979,1.9544765315646089,0.0004058064603781963
45,1.858076101619048,0.00034427894483815314,1.7278528502477002,0.00031074893398350275,1.8628866280253078,0.00036564489805384774,1.8624752232833544,0.0003687003970651327
48,1.741026508078079,0.0003024864188196392,1.6170105803082606,0.0002729487964560204,1.737492587174927,0.0003187134510854542,1.7371201850540956,0.00032156213204677684
50,1.669506024796533,0.000278540555586035,1.5494192713577775,0.00025131267186265113,1.6613660653431452,0.0002920873206495497,1.66101682446714,0.00029481260182833894
53,1.5708525668869697,0.0002474319731169033,1.4563582963011186,0.00022323038519829445,1.5569763683292308,0.00025779683747737995,1.5566581725142328,0.0002603548420794288
55,1.5102601308844612,0.00022940080244239375,1.399301203119677,0.00020696696061774325,1.493217830091055,0.00023808389992131273,1.4929181517489383,0.00024054094305506866
58,1.4262802192788797,0.00020572470397173148,1.3203490422584991,0.00018562751872902884,1.4053026906819923,0.00021239030867523578,1.4050279599497912,0.00021470886232208817
61,1.3497068240726833,0.00018543297365108575,1.2484904873346068,0.0001673526718260145,1.3256035986782138,0.0001905483647722541,1.3253508771509246,0.00019274090901738516
65,1.2576609818458167,0.000162626644889609,1.162278010255477,0.00014682807628135306,1.230390638358699,0.0001662035737890845,1.2301634276105347,0.00016824300611569115
68,1.1952314758699742,0.0001481144094992998,1.103908340726548,0.00013377454049177576,1.1661838871137036,0.0001508276779329332,1.1659733812230684,0.0001527609050954255
71,1.1377808084849335,0.00013542311054936789,1.0502675966965853,0.00012236211950014442,1.1073656484584262,0.00013745635702156823,1.1071700877823787,0.00013928932705656124
75,1.0680252921017086,0.00012084648844156859,0.985232916321138,0.00010925685493026727,1.0362989636246311,0.00012218899718838714,1.0361210050750742,0.00012389796234554934
79,1.0051286345172343,0.00010846572790079366,0.926681575108347,9.81262281614199e-5,0.9725528921069326,0.0001093061305704595,0.9723903029567396,0.00011090508317932676
83,0.948198823491623,9.786638142314306e-5,0.8737564518293937,8.859567633182639e-5,0.9151303616138762,9.835249343831501e-5,0.9149812934250292,9.98608146792919e-5
87,0.8964839341163611,8.872560804597082e-5,0.8257372641618019,8.03738541938035e-5,0.8631984799397969,8.89825235709432e-5,0.8630614032323365,9.043058574164665e-5
92,0.8382119699244868,7.896894029107235e-5,0.7716937314675647,7.15931401488322e-5,0.804948570455565,7.919196840543911e-5,0.8048247166494207,8.071289235421249e-5
97,0.7860569379359958,7.07134173014643e-5,0.723378603101537,6.41576907594285e-5,0.753055613629499,7.120657261710103e-5,0.7529433691381655,7.295461083417758e-5
102,0.7391593360057698,6.366655910956366e-5,0.6799760790475489,5.780575391847449e-5,0.7065909020184336,6.45927049677248e-5,0.7064889143468918,6.665257782628401e-5
107,0.6968055785690979,5.7603184319213054e-5,0.6408108462814539,5.233565221061673e-5,0.6647894718734619,5.89774130764982e-5,0.6646965623622805,6.134199167350984e-5
112,0.6583994899311847,5.234799600040327e-5,0.605320298410561,4.759033442805054e-5,0.627016939209625,5.407936838798212e-5,0.6269320624322745,5.666929268605783e-5
118,0.6168233331200668,4.691591482506282e-5,0.5669237392416449,4.268047160239884e-5,0.5862688276869221,4.889202046877217e-5,0.5861923655907333,5.160548959666482e-5
124,0.5794936261144983,4.226362045722857e-5,0.5324671642829912,3.8471281093227414e-5,0.5498081498587908,4.428816485717947e-5,0.5497389555210077,4.697580600479044e-5
130,0.5458172002116157,3.824843426286141e-5,0.5013955121096387,3.483543981682997e-5,0.5170170139470258,4.017102752380659e-5,0.5169541363046335,4.272441826836996e-5
137,0.5104945583684071,3.422114783188701e-5,0.46881614655117687,3.118579967748731e-5,0.482725347004191,3.590585093005473e-5,0.4826688476972265,3.822203301201809e-5
144,0.47883686410284554,3.077146078834403e-5,0.439625484436192,2.8057411184071688e-5,0.45208006157434966,3.2155525248861034e-5,0.4520290604160948,3.419524789751066e-5
152,0.44647684652119324,2.7401456623491176e-5,0.4097945991249503,2.499941498197377e-5,0.4208408560920702,2.8425924805310456e-5,0.4207952565807602,3.01421726190024e-5
159,0.42102733684157556,2.4862630610406806e-5,0.3863392932201464,2.269442436490454e-5,0.39633390862681495,2.5591701499973978e-5,0.39629237684317786,2.7039278120529993e-5
168,0.39165566295980625,2.205575742456444e-5,0.3592754442190653,2.0144762620950973e-5,0.36811756081971225,2.245825771517438e-5,0.3680805159018803,2.3597490769748148e-5
176,0.3682635595502859,1.991599348924821e-5,0.3377271669218658,1.8200014037104546e-5,0.345698280373,2.0088459093492255e-5,0.3456646450996743,2.099635518991e-5
185,0.3445575212568883,1.7835514905917476e-5,0.31589645175463943,1.6308055047147854e-5,0.3230271918314429,1.7816507118121347e-5,0.3229968567272863,1.851398629817755e-5
195,0.32099299132670467,1.5856965922240598e-5,0.2942046873965012,1.4507477581717773e-5,0.3005422509832556,1.569815220928517e-5,0.3005150310951308,1.621895655643062e-5
205,0.2999210914534842,1.4164993823495187e-5,0.2748167415727494,1.2966375246912335e-5,0.2804806220573255,1.3926472373900178e-5,0.28045603681334796,1.4320946060701011e-5
215,0.2809808338178925,1.2707962202255786e-5,0.2573993419577789,1.1638052194385295e-5,0.2624863763512053,1.243250395272479e-5,0.2624640270813643,1.2739432899416993e-5
227,0.2606547279644644,1.1213252984742627e-5,0.23871920136073754,1.0274004527155677e-5,0.24321745279854667,1.0929416649206738e-5,0.24319735285183697,1.1167559948510319e-5
238,0.24399338264692005,1.0042732839326608e-5,0.22341747653547372,9.204700964263966e-6,0.22745655190814773,9.770502063256979e-6,0.22743817303944525,9.968587593800548e-6
250,0.2276551302680616,8.944190789247478e-6,0.2084226874047772,8.200192791261941e-6,0.21203209523611122,8.69362581341866e-6,0.2120152930245922,8.86339352015661e-6
263,0.21181198016353164,7.926998145554277e-6,0.1938927303467608,7.269219349278339e-6,0.19710507539210198,7.701263786591792e-6,0.1970896959090851,7.850680009466851e-6
277,0.1965939365461793,6.995932565447987e-6,0.17994621786317566,6.416383061546186e-6,0.1827954380087249,6.792875288417756e-6,0.1827813277614041,6.925854243784449e-6
291,0.1830082519226437,6.204016232631393e-6,0.1675041681048981,5.690545115660909e-6,0.17004445532762702,6.017277037721027e-6,0.17003140126141147,6.1359288890215045e-6
306,0.1699991643040164,5.481540074718955e-6,0.1555974447145445,5.028060074848132e-6,0.1578555192912745,5.305829725832339e-6,0.15784341607735541,5.409611990223649e-6
322,0.15763052468039973,4.828176976265829e-6,0.144282942781075,4.428778743476992e-6,0.14628519380249827,4.659881081091583e-6,0.14627395301903334,4.7480120843907815e-6
338,0.14659307604520677,4.27361744146807e-6,0.1341904237926883,3.920033590214666e-6,0.13597479476393914,4.11195237320396e-6,0.13596430661576164,4.1855963747242885e-6
356,0.1355342710838272,3.745761438013551e-6,0.12408142155578616,3.4357201842142247e-6,0.12565743825831532,3.5934607871763524e-6,0.12564770702920214,3.653721623103387e-6
374,0.12570483742621263,3.300593260791884e-6,0.11509771553090786,3.027226318406983e-6,0.1164969671162055,3.1599597117995456e-6,0.11648792388405127,3.2105378875586245e-6
393,0.11646744209230064,2.903396147205262e-6,0.10665528077609565,2.662720206583479e-6,0.10789570598720388,2.776153613485175e-6,0.10788732644815013,2.819830518590904e-6
413,0.10782316469402531,2.550766887633382e-6,0.09875392325551502,2.3390782331756127e-6,0.09985219902540621,2.4372002865474274e-6,0.09984445201149583,2.4759685501061812e-6
434,0.0997636187348121,2.239042615117961e-6,0.09138503566799727,2.05294275100002e-6,0.09235653332558513,2.1384162678403524e-6,0.09234938245009516,2.1734458597177556e-6
457,0.09195321336170537,1.9530860936861753e-6,0.0842409156219901,1.790440361346238e-6,0.08509499827931677,1.8647196341241718e-6,0.08508842830974572,1.896507962715593e-6
480,0.08504606252532199,1.7138171412278026e-6,0.07791950898271693,1.5707832523774661e-6,0.07867437409535682,1.6359260101401797e-6,0.07866832130656576,1.6649855937904957e-6
505,0.07840621809151571,1.4962343994419694e-6,0.07183876699821212,1.371010801874559e-6,0.07250251892486403,1.4280942377913008e-6,0.07249696143651363,1.454589285815163e-6
531,0.07231302435701537,1.3075749429266e-6,0.06625449952449003,1.1977739574414006e-6,0.06683849576779721,1.2481398805189512e-6,0.06683337818071777,1.27234687137818e-6
558,0.06672604346169919,1.1440476383455943e-6,0.06113013177966309,1.0475930236665683e-6,0.06164438380392312,1.092305478473023e-6,0.06163964961029933,1.1145140924291397e-6
586,0.06160560596435971,1.0022668616927799e-6,0.056429908957227326,9.17388474842075e-7,0.056883183018072714,9.571516298178684e-7,0.05687878590691753,9.776369327774868e-7
617,0.05661024031201123,8.715429343972908e-7,0.05184073371654563,7.973031808644747e-7,0.05223734142333569,8.322619405173327e-7,0.052233264758456244,8.511739960776591e-7
648,0.052210574495802575,7.627420699963403e-7,0.04779556774369098,6.973235336462634e-7,0.04814468604172362,7.280003998108408e-7,0.048140888495140643,7.456543684883478e-7
681,0.04807662932381618,6.660236386144827e-7,0.04399184499578723,6.084421241904938e-7,0.04429852758192965,6.352983645216556e-7,0.04429499907209333,6.520845879145034e-7
716,0.044212404544282435,5.805460446597313e-7,0.0404337680779463,5.29889213099802e-7,0.040702800030885555,5.542937700687031e-7,0.040699525911833234,5.710300457452253e-7
753,0.040615442050238926,5.053560999520501e-7,0.03711963708437338,4.607827012521874e-7,0.03735543386511608,4.850376359515064e-7,0.03735240034217213,5.023014339244578e-7
792,0.03727859122176369,4.394629131632156e-7,0.03404343083661843,4.0024705505212255e-7,0.034249998701852746,4.2649242439496665e-7,0.034247195219563764,4.4479737231854623e-7
832,0.03426224494350549,3.831736024030292e-7,0.03126141271246752,3.485850230844131e-7,0.03144291624184348,3.785441222577846e-7,0.03144033034007521,3.9836631751400407e-7
875,0.03140414883370113,3.327749204387447e-7,0.028624428574573813,3.023828982045657e-7,0.028783392902539617,3.375130231419335e-7,0.02878102364576307,3.5929880957397045e-7
920,0.028771171698053877,2.8893917546481607e-7,0.026194595592983205,2.6225490752367724e-7,0.026333846141625372,3.0342933003116024e-7,0.026331686332468962,3.274798933958736e-7
967,0.026349427510353962,2.5087238326978554e-7,0.02395950383294121,2.274667976053744e-7,0.024081511764165953,2.751620530768036e-7,0.024079553139102927,3.017072887645277e-7
1017,0.024082561041836925,2.1724375654027065e-7,0.021867488476829067,1.9679156226281363e-7,0.021974126515658554,2.513666032647695e-7,0.02197236339588926,2.80663885088782e-7
1069,0.022009856060122956,1.8823202468794089e-7,0.019955097904755803,1.703783134832811e-7,0.020048329493704387,2.319095960356001e-7,0.020046750500398502,2.6415835607914186e-7
1124,0.020083697594543537,1.6279488266794137e-7,0.018178643902217573,1.4726185516619132e-7,0.018259967404418376,2.1588694943017985e-7,0.01825856289093508,2.513391523830777e-7
1182,0.01830223301297451,1.4060765732375114e-7,0.016536628658457175,1.2713225289940461e-7,0.016607410630626873,2.0290079581451326e-7,0.016606169486919953,2.4175094521310173e-7
1242,0.016686837308441227,1.2163221248378174e-7,0.01504888867043519,1.0993825846705734e-7,0.015110509621592882,1.926404071068146e-7,0.015109418068306013,2.349719911587029e-7
1306,0.015178701384627402,1.0491556876158494e-7,0.013661375742287873,9.481115657100165e-8,0.013714792335690618,1.8450441771703584e-7,0.013713841026429918,2.3061240505496803e-7
1373,0.013800206064672693,9.04920152030928e-8,0.012394764805605973,8.177886944938205e-8,0.012440985138880478,1.785081499869825e-7,0.012440161959204943,2.2867731287352493e-7
1443,0.012544181612128114,7.807860248662328e-8,0.011242447449632209,7.05771012868275e-8,0.011282373463444628,1.7438694304201934e-7,0.011281666112665789,2.2885731642395495e-7
1517,0.011388361168172878,6.728347449134673e-8,0.010183952109997563,6.084615010389481e-8,0.010218319060527392,1.7175917321976809e-7,0.010217716363683849,2.3072417399819994e-7
1595,0.010330472380701394,5.79423960621582e-8,0.009217130633487614,5.243438570884124e-8,0.009246618216849356,1.7026383700658183e-7,0.009246108314243884,2.3374596959723944e-7
1677,0.009366689594742184,4.989161786549676e-8,0.00833835238086067,4.519117303907335e-8,0.008363581396878317,1.6948789243580827e-7,0.008363152018091569,2.3729252370995776e-7
1763,0.008492049943470192,4.297369565669708e-8,0.007542897509182467,3.897200809787317e-8,0.007564428483050278,1.6902258251485146e-7,0.007564067266855545,2.407334112774403e-7
1853,0.007700825212396012,3.704285137768264e-8,0.00682531131730002,3.3643293635713615e-8,0.006843645190969028,1.6849983819112653e-7,0.006843340003115372,2.435103449338748e-7
1948,0.006979791241263911,3.192023994867253e-8,0.006173345126683216,2.9042351086998098e-8,0.006188898765230988,1.6760202266205622e-7,0.006188638375334676,2.4518770754982897e-7
2048,0.006325502335727151,2.750591742786469e-8,0.00558362065868323,2.507683978458358e-8,0.005596770944180207,1.6606350855295686e-7,0.005596544356023969,2.4538410534798856e-7
2153,0.005733754529330781,2.3710851714289165e-8,0.005052052834344067,2.166539376001922e-8,0.0050631347035619,1.6369290125410128e-7,0.005062930893615203,2.4384172626288335e-7
2264,0.005195411086106105,2.0425300092414685e-8,0.004570143728642506,1.87086351168735e-8,0.004579428706279032,1.6033894102736521e-7,0.004579237493885557,2.4038469120982833e-7
2380,0.004711404675447284,1.761413449045496e-8,0.0041384067742455954,1.6175192961997198e-8,0.004146146028006115,1.5599531600524549e-7,0.004145960931907666,2.350289643251785e-7
2502,0.00427335678767804,1.5193702532050367e-8,0.0037490222370593074,1.3989411554084998e-8,0.0037554366192580346,1.5066115791347116e-7,0.0037552539604917,2.2783343715642319e-7
2630,0.003877827549530366,1.3113687157228339e-8,0.0033986237155545496,1.2106050791460615e-8,0.003403913524351765,1.4441495014241614e-7,0.0034037308591052806,2.1895977020717688e-7
2765,0.0035188120251063992,1.1316719585218596e-8,0.0030816096436296903,1.0474085106716312e-8,0.0030859441985171543,1.37338767747483e-7,0.003085759964932322,2.0856935704464035e-7
2907,0.003193840755926658,9.767208432612406e-9,0.002795541842942839,9.062524490367102e-9,0.0027990705329727916,1.296166281274966e-7,0.002798884017408909,1.9697319475901576e-7
3056,0.002900292883197153,8.433265278345213e-9,0.002537869919734703,7.843402895376701e-9,0.0025407228224025857,1.2147373776551486e-7,0.0025405340740007887,1.8456566526995077e-7
3213,0.00263395051945281,7.279604345208406e-9,0.00230467574098725,6.78569346213937e-9,0.0023069616657949155,1.1308030491438899e-7,0.0023067712119200223,1.7168173928254057e-7
3377,0.0023942417606974686,6.289818316924339e-9,0.0020952673719989434,5.87547281955188e-9,0.002097083196275662,1.0468032597637199e-7,0.002096891724733041,1.5876412440047914e-7
3551,0.0021751030260190873,5.4274259034387855e-9,0.001904187357013143,5.080209828364529e-9,0.0019056089580544722,9.627961592512828e-8,0.001905417060754644,1.4585986888094024e-7
3733,0.0019776073185084897,4.6877171071751395e-9,0.0017322376838819764,4.396728484774117e-9,0.0017333347312842307,8.810725305581787e-8,0.0017331428394413706,1.3333376658750525e-7
3924,0.0017988812270459675,4.0501479866541215e-9,0.001576802538636457,3.8070160161407496e-9,0.0015776314747029119,8.02174876488398e-8,0.0015774398515873145,1.2127060173638713e-7
4125,0.0016366420310873764,3.4988293839004367e-9,0.0014358091098642944,3.2968702387949313e-9,0.0014364153264239121,7.265606993489242e-8,0.0014362241602157155,1.0973668612488419e-7
4337,0.0014890446398396762,3.0213467671720473e-9,0.0013075871794399063,2.854898743203455e-9,0.00130800733796832,6.546209924474347e-8,0.001307816859025479,9.878668397848041e-8
4559,0.0013556847420375107,2.6108484243421514e-9,0.0011917355803916507,2.474702123434262e-9,0.001192000971542484,5.872485051693179e-8,0.0011918115251887684,8.855167272219338e-8
4793,0.00123434548427781,2.255511070500955e-9,0.0010862931935662345,2.1452905775799092e-9,0.0010864289675964756,5.242342363431083e-8,0.0010862410318281945,7.899574698302723e-8
5039,0.0011242147079428833,1.9487490464220952e-9,0.0009905309541977658,1.860561575948604e-9,0.000990558910046957,4.6588440283119804e-8,0.0009903730451696902,7.016172338213703e-8
5297,0.001024436764055281,1.68449223737195e-9,0.0009036916970330822,1.6149186883879677e-9,0.0009036308723580078,4.123290038957025e-8,0.0009034476645979339,6.206573957832618e-8
5569,0.0009335282991287386,1.455705575094651e-9,0.0008244786614000077,1.4018776343477005e-9,0.0008243452278975383,3.6321610677140744e-8,0.0008241652700178292,5.465124635534024e-8
5854,0.0008511670362452151,1.258902701863635e-9,0.0007526116210101463,1.218254488857244e-9,0.0007524201082560467,3.187002429436414e-8,0.0007522439395302172,4.793841864150688e-8
6154,0.000776155550738622,1.088724393599078e-9,0.0006870516729122755,1.0591003900726425e-9,0.0006868144095051321,2.783667106853563e-8,0.0006866425400744447,4.186193793162249e-8
6470,0.00070777403115585,9.415467586636742e-10,0.0006271790569485347,9.210828131396046e-10,0.0006269067008588536,2.419863393326898e-8,0.000626739593712955,3.638487975958958e-8
6802,0.0006455702608150204,8.145909436969066e-10,0.0005726105422922956,8.016532665169323e-10,0.00057231232506183,2.0941421543964748e-8,0.0005721503802931238,3.148348396630097e-8
7150,0.0005890745537158182,7.052651528431105e-10,0.000522949586923005,6.98446841672032e-10,0.00052263336544911,1.8044967340141892e-8,0.0005224769244875915,2.7126115315947132e-8
7517,0.0005374253245236105,6.105036241904468e-10,0.0004774549253738769,6.086456817581709e-10,0.00047712720049730706,1.5466327307714433e-8,0.000476976742959323,2.3246750928022796e-8
7903,0.0004903240820794963,5.285623402442136e-10,0.0004358801348871566,5.306840416659681e-10,0.0004355463508431967,1.3187970822028482e-8,0.00043540204967484897,1.9818924901689197e-8
8308,0.00044745195901896295,4.5782007249674576e-10,0.0003979614118918562,4.6309768344047075e-10,0.0003976260118747632,1.1189654003297339e-8,0.0003974879246868568,1.6811949641421177e-8
8734,0.00040831315189393536,3.9655064117566787e-10,0.00036327760324184055,4.043607978465322e-10,0.0003629440246299964,9.441976834652978e-9,0.0003628121667702544,1.4181579371792163e-8
9181,0.0003726549765588061,3.4357497073847867e-10,0.00033162130557684577,3.533907727181921e-10,0.0003312923597889039,7.925773210885392e-9,0.0003311666139893532,1.1899344722118575e-8
9652,0.00034002439349478664,2.975523947617785e-10,0.00030260556718531006,3.088189622815315e-10,0.000302283596226971,6.613113768955668e-9,0.0003021638607094701,9.923210889289813e-9


==> data1/fd/convergence/opticalflow/energies.csv <==
k,glob_energy,glob_residual,ddseq_energy,ddseq_residual,ddseqav_energy,ddseqav_residual,ddpar_energy,ddpar_residual
0,0.16801154154874917,0.027487749124147868,0.16801154154874917,0.027487749124147868,0.16801154154874917,0.027487749124147868,0.16801154154874917,0.027487749124147868
1,0.05810959890896472,0.00046345679795293474,0.05566934329094328,0.0004424587861644451,0.12790442682260475,0.01323743141045946,0.1274125668522329,0.012912606809070077
2,0.03830368773291003,0.0001573720078583553,0.03629450751132918,0.00014818172441535753,0.09643970080099135,0.006517890240064693,0.09606260483016432,0.006344681888122222
3,0.028766577623733525,7.961049614981845e-5,0.027024651514861164,7.453161695543092e-5,0.07359255628291303,0.0033197950422370164,0.07336014695472429,0.003246164706010586
4,0.023040791610444228,4.81352474750083e-5,0.021521639445012078,4.510753635460002e-5,0.05715430660798983,0.0017456147722168106,0.05702089802596019,0.0017176878302133302
5,0.01919827156433962,3.224098183028443e-5,0.01786190557854142,3.0322666329511955e-5,0.045229650020537054,0.0009437993820919522,0.045154799264547504,0.0009343478724226556
6,0.016434339430267814,2.3100831731854483e-5,0.015249285265421589,2.1838332973244846e-5,0.03645515259109655,0.0005232191874483692,0.03641319422323938,0.0005206605531796341
7,0.014347977765720193,1.7371611331265473e-5,0.013289172665773646,1.6516020948375954e-5,0.029893131702005124,0.00029730027200956354,0.02986992174773591,0.0002970871701699406
8,0.01271569443796855,1.3549915235846695e-5,0.011763062073202601,1.2955283307798215e-5,0.024904810647192327,0.00017357318640861706,0.024892687201138658,0.0001740223332912652
9,0.011402821842862565,1.0875943287669695e-5,0.010540173142028708,1.0453184570772567e-5,0.02105283982774392,0.00010462665490477045,0.021047608345771407,0.00010516623046546486
10,0.010323338230178156,8.932262876791448e-6,0.009537536395860122,8.625421100977853e-6,0.018034332622686083,6.55283885980739e-5,0.01803366455685873,6.599676726528788e-5
11,0.009419721228266231,7.474523388891563e-6,0.00870003262189431,7.247652313533282e-6,0.015636532112576346,4.290427123271969e-5,0.01563909991104956,4.327887849558614e-5
12,0.008652041828598328,6.352387459119366e-6,0.007989615916609294,6.181827494588281e-6,0.013707702816229655,2.948151025796835e-5,0.013712720861855723,2.977986309303976e-5
13,0.007991698831817995,5.469404110629642e-6,0.007379175720655884,5.339197394087505e-6,0.01213795151311621,2.128649743139725e-5,0.012144930358493428,2.1532388954370136e-5
14,0.007417646706227021,4.761440986545826e-6,0.006848854821909001,4.660582577255846e-6,0.010846494815984042,1.6109773600739072e-5,0.010855107037290063,1.6323305691601565e-5
15,0.006914035294905599,4.18452314619484e-6,0.006383759672515477,4.105272052757156e-6,0.009773108813558112,1.2710140122521354e-5,0.009783118395401968,1.290554159729595e-5
16,0.00646868401312628,3.7076871549715314e-6,0.005972487941781068,3.6445069445846507e-6,0.008872317117337686,1.0381381565496018e-5,0.008883539897216353,1.0567518741726124e-5
17,0.006072066978627472,3.308625548752895e-6,0.005606153849712803,3.2575021629454566e-6,0.00810938171760231,8.716240672309846e-6,0.008121664541372448,8.89793373455821e-6
18,0.005716620470216205,2.970942656808574e-6,0.00527772570247384,2.92893338718047e-6,0.007457493528711362,7.47623223316245e-6,0.007470703693504527,7.65558105819524e-6
19,0.005396259147752713,2.6823738604151033e-6,0.0049815645312730195,2.6473019351686997e-6,0.006895772695529365,6.518447245497815e-6,0.0069097927434269985,6.69590612246319e-6
20,0.005106030725135324,2.4335996978224346e-6,0.004713095514713356,2.4038431535937653e-6,0.006407823715118055,5.75507188439338e-6,0.006422548794912719,5.9302111985624525e-6
21,0.004841864501235804,2.2174378917818555e-6,0.004468569134009892,2.191781021839274e-6,0.005980676721662276,5.130647111859914e-6,0.005996013049043819,5.302650860367731e-6
22,0.004600384844915165,2.0282816260155174e-6,0.004244884312377906,2.005808868999854e-6,0.005604001802799893,4.609050171466787e-6,0.005619865525285733,4.777016755326407e-6
23,0.004378770522654715,1.861701952361645e-6,0.004039455265460762,1.841721114966457e-6,0.005269519288705449,4.165977302342988e-6,0.005285835484154289,4.329084450733119e-6
25,0.0039860028071833364,1.5828076890417659e-6,0.003675010496865777,1.5663614563765088e-6,0.004701686926920301,3.4525993796289937e-6,0.0047187143500325435,3.6041705402797157e-6
26,0.0038111240037201344,1.4653150881999047e-6,0.0035125933169752044,1.4501321559919082e-6,0.004458504805336744,3.1612119637844103e-6,0.0044758043396213865,3.3064617632760895e-6
27,0.0036485419996098584,1.3597738288945172e-6,0.003361518728433155,1.3456215989131177e-6,0.004237382907662318,2.903568480764357e-6,0.004254906488662502,3.0423405960766996e-6
29,0.003355378894770375,1.1784739196106912e-6,0.003088937167224262,1.1658897328511416e-6,0.003849873034036805,2.4694501940030745e-6,0.003867719348460058,2.5952816341786655e-6
30,0.0032227508240147418,1.1002805302240423e-6,0.002965561620057844,1.0883062686342476e-6,0.0036789368587446802,2.2853945577375148e-6,0.003696889913670842,2.4049388146802492e-6
32,0.0029812243886173373,9.640635351877787e-7,0.0027408217464936213,9.530817084542619e-7,0.003373962705371353,1.9692949407498556e-6,0.003392036830848849,2.076904192532708e-6
33,0.002870953234468357,9.045473401688817e-7,0.002638199530680674,8.939798591896556e-7,0.0032372179946996704,1.8330312982094288e-6,0.00325531214122346,1.9350511543144453e-6
35,0.002668540591816676,7.997126228928185e-7,0.0024498283631000373,7.898632865536603e-7,0.002989880534830916,1.5958922114453715e-6,0.003007945922262459,1.6875502475964111e-6
37,0.0024872006974361316,7.10696423294754e-7,0.0022810980101974354,7.014622951929135e-7,0.0027719506214198553,1.3976531324623066e-6,0.00278990940383278,1.4800372486032205e-6
39,0.0023238658103393317,6.345352695841968e-7,0.00212917272425385,6.258475149511157e-7,0.0025782983318197727,1.2305917364655653e-6,0.0025960870790885937,1.3047367718457686e-6
41,0.0021760505600788294,5.689282262612321e-7,0.0019917474235740806,5.607386705423092e-7,0.0024049864030405155,1.0888223574113702e-6,0.002422553978051356,1.1556838663701495e-6
43,0.0020417168912760103,5.120644756247226e-7,0.0018669264018395804,5.043378127361886e-7,0.0022489333912323883,9.677696518712918e-7,0.00226623911716424,1.028215872187175e-6
45,0.0019191751954655278,4.6250234445098305e-7,0.0017531342815086115,4.5521148640255437e-7,0.002107684312730826,8.638179519224074e-7,0.0021246963156098253,9.186280598061054e-7
48,0.0017544395864085294,3.993749127568375e-7,0.0016002914976062932,3.9269808689942665e-7,0.001919320502943106,7.337787490735124e-7,0.0019358477479468061,7.814009819114096e-7
50,0.0016556581895860872,3.634602397972565e-7,0.0015087253236240883,3.571708632853227e-7,0.001807142616824381,6.610985258996799e-7,0.0018233255054349862,7.046463890135089e-7
53,0.0015216911689147627,3.170934982547751e-7,0.0013846603404086,3.1135678022112374e-7,0.0016558590818975538,5.687837443467242e-7,0.0016715045030948894,6.070953213390201e-7
55,0.0014407106450712026,2.903816463402624e-7,0.0013097387205859012,2.8499560091657366e-7,0.0015648565931644376,5.164201757206304e-7,0.0015801345537911071,5.517221871815433e-7
58,0.0013301012272456392,2.5551274874233995e-7,0.0012075061118333175,2.506269777498865e-7,0.0014410645358926555,4.490112629961123e-7,0.001455783886137943,4.803768369726648e-7
61,0.001230897839979761,2.2584211393970463e-7,0.0011159273730202424,2.2142564653548968e-7,0.0013305040071077412,3.9252968841202924e-7,0.0013446615327210865,4.20519575168336e-7
65,0.0011137569541062875,1.9278238596984622e-7,0.0010079462409063877,1.8894215366108235e-7,0.0012004785769852977,3.305995487281293e-7,0.001213890279625568,3.547724628654526e-7
68,0.0010356435209054188,1.7194063113961515e-7,0.0009360484726083362,1.6849481669673814e-7,0.0011140689132962955,2.921365220259233e-7,0.0011269283223136334,3.138599748277904e-7
71,0.0009647418010015341,1.538658761315982e-7,0.0008708730161265943,1.5078228734214712e-7,0.001035830590470771,2.591724927065069e-7,0.0010481467814996703,2.7873896513955463e-7
75,0.0008799632457857365,1.333165380247929e-7,0.0007930592095996003,1.3066748600292174e-7,0.0009425142046643187,2.2217889992244098e-7,0.0009541238164472166,2.3925337573316847e-7
79,0.0008048028656026801,1.1607520549841164e-7,0.0007241925759867845,1.1380700911384133e-7,0.0008599988701911698,1.915818439104166e-7,0.0008709256804561305,2.0653354684702573e-7
83,0.000737871068019258,1.015022688585877e-7,0.0006629699078733314,9.956651559895781e-8,0.0007866943968650175,1.6607180289405575e-7,0.0007969651200154804,1.792090901889434e-7
87,0.0006780193522576,8.910382878078358e-8,0.0006083150517425251,8.745769119952613e-8,0.0007212954920976927,1.4464545610352267e-7,0.0007309388964606978,1.562271695319686e-7
92,0.0006117222060402078,7.608474031200803e-8,0.0005478866252994485,7.474886831837692e-8,0.0006490335565446648,1.2243950035750989e-7,0.0006579349396552969,1.3237863811638612e-7
97,0.000553481912320089,6.528805445732477e-8,0.0004949120434787624,6.421403234719696e-8,0.0005857182295531393,1.0426200044431235e-7,0.0005939247231730171,1.1283307763137024e-7
102,0.000502073803961528,5.6275338475615546e-8,0.0004482511834322245,5.5422990188917665e-8,0.0005299614590350971,8.925856712450698e-8,0.0005375190722526901,9.668371872337945e-8
107,0.0004565072987427199,4.870863282130686e-8,0.00040698354081220023,4.8044617841892613e-8,0.0004806419658988509,7.6785645599359e-8,0.00048759460513873865,8.324556504174088e-8
112,0.00041597377089469534,4.232364301623095e-8,0.0003703584216994821,4.1820271545940684e-8,0.0004368479210520859,6.635132025123883e-8,0.00044323694595284346,7.199392602852614e-8
118,0.0003730464333344119,3.5930312059687465e-8,0.00033167255393071193,3.5589567559198235e-8,0.0003905455054252771,5.5990769957211655e-8,0.000396309105409165,6.081178107268336e-8
124,0.0003354675589013756,3.065696030939373e-8,0.00029790861401485236,3.045169592488575e-8,0.0003500780332805903,4.751613103042326e-8,0.00035526773000968404,5.1656827909747483e-8
130,0.00030246828751065435,2.628507808911192e-8,0.00026835145030729146,2.619263077616395e-8,0.00031459563903765697,4.0544510711569985e-8,0.00031925913126455707,4.411975844100058e-8
137,0.00026891801465278586,2.2098189310150826e-8,0.00023840276469863642,2.2112911151469766e-8,0.0002785783341542891,3.392133080098258e-8,0.0002826837617561917,3.6955044272259454e-8
144,0.00023991487471800022,1.869659591607032e-8,0.00021260649887594463,1.8795482150362872e-8,0.00024749861609722756,2.8586090117462785e-8,0.00025110176744116974,3.118149686081585e-8
152,0.00021147069581879674,1.5564280182643388e-8,0.00018739881929039082,1.5734568042906295e-8,0.00021708273272474932,2.371661835502067e-8,0.0002201751260374335,2.5911377859122656e-8
159,0.0001900711242259906,1.3344859787131189e-8,0.00016849483664313492,1.3559394022302259e-8,0.0001942555858037709,2.0295119767780034e-8,0.0001969526067125832,2.2207925451023298e-8
168,0.00016656984100314742,1.1046263841791712e-8,0.00014778889106231707,1.1299306742454915e-8,0.00016926104494974226,1.6773200046572633e-8,0.00017151530062545217,1.839268525944701e-8
176,0.00014886429669369594,9.411676147548237e-9,0.0001322167411800801,9.68392943068789e-9,0.00015049845206280277,1.4275160609390476e-8,0.00015241628214499037,1.5681489513296997e-8
185,0.00013191480277185974,7.925833898803024e-9,0.0001173173686801754,8.205320661095902e-9,0.0001326077862696673,1.2003640596231943e-8,0.00013420528692270617,1.3210690738225132e-8
195,0.00011611759137192257,6.612386178045523e-9,0.00010342544020187916,6.887569170904064e-9,0.00011601356457713319,9.99728300550684e-9,0.00011731853083918331,1.1023693436342944e-8
205,0.00010291477199787791,5.57078414655225e-9,9.180239753661668e-5,5.831929240234037e-9,0.00010222157349690231,8.407378806803462e-9,0.00010329049752128006,9.286538248601067e-9
215,9.1809854739347e-5,4.736067882688593e-9,8.201079270517275e-5,4.977908887268137e-9,9.068831150879642e-5,7.132689332796864e-9,9.156774678539814e-5,7.889052699389434e-9
227,8.070470347196212e-5,3.940976077287111e-9,7.219860374668707e-5,4.157921287740217e-9,7.922791661145456e-5,5.9186367588823365e-9,7.992902142944791e-5,6.55246858659388e-9
238,7.22299064311871e-5,3.36312170119599e-9,6.469256084407071e-5,3.5573484041921446e-9,7.053851693986091e-5,5.038129227481328e-9,7.111285413646806e-5,5.579423274462941e-9
250,6.446474836398208e-5,2.856098530266528e-9,5.779815345488548e-5,3.0269060710777306e-9,6.262517694666236e-5,4.270973914479342e-9,6.309173573741667e-5,4.730121076841092e-9
263,5.74425330670536e-5,2.416743333573663e-9,5.1547123773004744e-5,2.5648120449583203e-9,5.551319505689434e-5,3.6127120081480763e-9,5.5890090024379724e-5,4.0016017333957625e-9
277,5.115690659418526e-5,2.0399663283342588e-9,4.5936933837004146e-5,2.1667598990118356e-9,4.918663850211891e-5,3.0547772161009552e-9,4.9490216847830615e-5,3.385540408075533e-9
291,4.5913982597123315e-5,1.7385680637361053e-9,4.124561471072208e-5,1.8472196236369898e-9,4.394107241169343e-5,2.613865571915172e-9,4.41889424897951e-5,2.9004400043358715e-9
306,4.1206760962642086e-5,1.4788840394740022e-9,3.7024011012118385e-5,1.5711863969957314e-9,3.925836465912269e-5,2.2383136020037617e-9,3.946072409076462e-5,2.48889278529886e-9
322,3.700283418286987e-5,1.2566572531546342e-9,3.324607402749313e-5,1.3345297862223704e-9,3.5099804608820784e-5,1.92030096511253e-9,3.52652881490112e-5,2.14174423565154e-9
338,3.346419754091112e-5,1.077535914584737e-9,3.00607089252225e-5,1.1435607269987402e-9,3.161790530009645e-5,1.6663106137530541e-9,3.175516816386614e-5,1.8653986129960213e-9
356,3.0110077973627414e-5,9.152810088078994e-10,2.7037548774561104e-5,9.704616120598802e-10,2.8334366368495956e-5,1.4380953372849099e-9,2.8447264603922995e-5,1.6177776073150456e-9
374,2.7281849681037862e-5,7.848326996104224e-10,2.448609331830165e-5,8.312363722703305e-10,2.557926440244218e-5,1.2559370026689882e-9,2.5673400265463497e-5,1.420574522480753e-9
393,2.474906030361379e-5,6.734988629423299e-10,2.2200031996516545e-5,7.12371418333266e-10,2.312333757298335e-5,1.10142648681528e-9,2.3202030326685552e-5,1.253596320027174e-9
413,2.248381577255043e-5,5.787385610770418e-10,2.015514828532239e-5,6.111708770912317e-10,2.0936681000421897e-5,9.706191867919585e-10,2.1002632187641646e-5,1.1124300452522842e-9
434,2.045930319861944e-5,4.982153569169869e-10,1.8327868374218292e-5,5.251609604697006e-10,1.8990952806663408e-5,8.599595101442256e-10,1.9046362624286495e-5,9.931311356117622e-10
457,1.857462935944687e-5,4.2704689598251165e-10,1.6627534280971856e-5,4.491560495587942e-10,1.7187527020692817e-5,7.624976088764493e-10,1.7233839738090007e-5,8.881335695334862e-10
480,1.6968798866229262e-5,3.694746722829778e-10,1.5179698378345319e-5,3.877173696142195e-10,1.5657470045504773e-5,6.838383835773187e-10,1.5696579986346215e-5,8.034188943905879e-10
505,1.5476987671458886e-5,3.1865687423542564e-10,1.3835730599875973e-5,3.3357149996432063e-10,1.4241903940684364e-5,6.144786415505163e-10,1.4274781174175577e-5,7.287122727451442e-10
531,1.4151213796678719e-5,2.7575349386276305e-10,1.2642432607373744e-5,2.879769760122018e-10,1.2988978944555862e-5,5.559003869185952e-10,1.301669556255658e-5,6.655856199983564e-10
558,1.2970801016448652e-5,2.3942145833897245e-10,1.1580991381321404e-5,2.49507236204839e-10,1.1877731399684288e-5,5.061959021823022e-10,1.1901160494487417e-5,6.11971396917532e-10
586,1.1917739566588703e-5,2.0855561475934554e-10,1.0634983973856205e-5,2.1697702990423245e-10,1.0889992737961318e-5,4.638020348860049e-10,1.0909848020962398e-5,5.661783183911766e-10
617,1.0916303487554235e-5,1.8061209120825397e-10,9.736231619733582e-6,1.8769185659601252e-10,9.953999762266075e-6,4.2517262042990937e-10,9.970682703169809e-6,5.243692915544057e-10
648,1.0055073288300909e-5,1.5772572397633151e-10,8.964029318936362e-6,1.6386039818300678e-10,9.151744314220278e-6,3.9314241843728235e-10,9.165881165146272e-6,4.895958657082188e-10
681,9.263327598374449e-6,1.3766025524968304e-10,8.254717469013961e-6,1.4311279595670844e-10,8.4164666153963e-6,3.647719123554774e-10,8.428416512065717e-6,4.5872016124553226e-10
716,8.538360822957225e-6,1.2014172825668666e-10,7.60572959251915e-6,1.2511276147923045e-10,7.745133099368307e-6,3.3976086460795165e-10,7.755212421634017e-6,4.314539665746955e-10
753,7.876517858038112e-6,1.0489434599878132e-10,7.013672918318448e-6,1.0953796928300285e-10,7.133902297173922e-6,3.175892618397028e-10,7.142386791669786e-6,4.0716951511266025e-10
792,7.273576379696056e-6,9.165279930987889e-11,6.474665506600585e-6,9.608220543244531e-11,6.578474638779808e-6,2.978484568545082e-10,6.58560271067643e-6,3.8540636223892106e-10
832,6.737508304016648e-6,8.042398128926438e-11,5.995733530134162e-6,8.47201993828639e-11,6.085805819844303e-6,2.8058488678034727e-10,6.0918073978982745e-6,3.662229212095031e-10
875,6.237159658500913e-6,7.042296152394311e-11,5.548971234684008e-6,7.46375497570632e-11,5.626974362737958e-6,2.6462387603372643e-10,5.631993956173309e-6,3.483108248849545e-10
920,5.782406418131103e-6,6.177231934075299e-11,5.143159056641977e-6,6.592098055475963e-11,5.210840124919569e-6,2.501359596710216e-10,5.215027071320266e-6,3.31843596117113e-10
967,5.368937632088677e-6,5.428391768863375e-11,4.774400679960489e-6,5.837398260103151e-11,4.833245769775285e-6,2.368601035069346e-10,4.836726565315974e-6,3.1651245966495817e-10
1017,4.985557275127839e-6,4.767349335831008e-11,4.4326621799900545e-6,5.170588368513791e-11,4.483793128673419e-6,2.2434575240850445e-10,4.486663751593345e-6,3.017857019484668e-10
1069,4.637498650983396e-6,4.196278019048095e-11,4.122562850747413e-6,4.593348894883569e-11,4.167098968971272e-6,2.1271875491028603e-10,4.169453925090272e-6,2.8781792292932126e-10
1124,4.315493913165103e-6,3.6937814697916635e-11,3.835803605814481e-6,4.083710081029514e-11,3.874592859887116e-6,2.01674651883408e-10,3.876504236416389e-6,2.742728277350864e-10
1182,4.018163108632233e-6,3.25286596478114e-11,3.5711212929279146e-6,3.6344019211735755e-11,3.604913189292347e-6,1.9120811190174307e-10,3.6064445100431053e-6,2.611856902994315e-10
1242,3.748164399311471e-6,2.872533274477337e-11,3.3308489868627555e-6,3.244485216526597e-11,3.360365575869051e-6,1.8149343849824006e-10,3.3615771922179682e-6,2.488358629949595e-10
1306,3.494924425404e-6,2.5338829860623543e-11,3.105549660487039e-6,2.8947638074744994e-11,3.1312881754869126e-6,1.7224244055203142e-10,3.1322226902996686e-6,2.3691839334338603e-10
1373,3.261600046711166e-6,2.2379544982801658e-11,2.8980089588070967e-6,2.586551946554146e-11,2.920468958139688e-6,1.636611164761702e-10,2.9211683453822523e-6,2.2575423827150712e-10
1443,3.046593095093475e-6,1.9793918901876017e-11,2.7067846680162155e-6,2.3146822508834812e-11,2.726398278196651e-6,1.55773188131712e-10,2.7268987067285977e-6,2.1542695616380632e-10
1517,2.845834940090608e-6,1.7505429951921353e-11,2.5282420791084004e-6,2.071547398841533e-11,2.545351312652211e-6,1.4849196676611217e-10,2.5456817783764407e-6,2.0586537754991502e-10
1595,2.65878359261007e-6,1.5485116995362753e-11,2.361886844354233e-6,1.854548262243464e-11,2.3767977684885366e-6,1.4183845700880953e-10,2.376984030674767e-6,1.9712933331896104e-10
1677,2.4847812174627615e-6,1.3704833352826976e-11,2.2071248062249804e-6,1.6611871085516742e-11,2.2201094424106893e-6,1.3580526108476788e-10,2.220174185357804e-6,1.892315857897165e-10
1763,2.3231026189951542e-6,1.213767409512367e-11,2.063304933269672e-6,1.4893086122204e-11,2.0746038660868216e-6,1.3036012424753506e-10,2.0745669184057958e-6,1.821423104171076e-10
1853,2.1729913729229278e-6,1.0758575714144412e-11,1.929751524867851e-6,1.3368687023682712e-11,1.9395761720331084e-6,1.2545156986054707e-10,1.9394547479123503e-6,1.7579796745270034e-10
1948,2.0322938518724243e-6,9.533716919300843e-12,1.8045493276885871e-6,1.1999393174267061e-11,1.8130711016695056e-6,1.2097143469606735e-10,1.8128792822758033e-6,1.700567250204249e-10
2048,1.9007297638179432e-6,8.448649310114462e-12,1.687449724910306e-6,1.0772240005511084e-11,1.6948237194364113e-6,1.1686845342970783e-10,1.694573963900714e-6,1.648451209244596e-10
2153,1.7779315725496847e-6,7.489264787314916e-12,1.5781281665905311e-6,9.67439454076926e-12,1.5844935727094e-6,1.1308540594963318e-10,1.5841968095814396e-6,1.6007865729883929e-10
2264,1.662494196294495e-6,6.635144261919998e-12,1.4753374397574737e-6,8.685262295954083e-12,1.480811035126095e-6,1.0953417512322908e-10,1.4804764691955796e-6,1.5563260973732557e-10
2380,1.5551565723526117e-6,5.8831347038394364e-12,1.3797401451354219e-6,7.80381141515903e-12,1.3844344740610026e-6,1.061960077965583e-10,1.3840704519707536e-6,1.5146888326662115e-10
2502,1.4546311516150379e-6,5.216287972298298e-12,1.2901947470944641e-6,7.012649753715652e-12,1.2942038381119625e-6,1.0299472123054113e-10,1.2938173251791918e-6,1.4747802118985473e-10
2630,1.3606652703584965e-6,4.626201815631787e-12,1.206481302418183e-6,6.3039690543464485e-12,1.209889669923081e-6,9.989214884017217e-11,1.2094866919248881e-6,1.4359915327679321e-10
2765,1.2723434393568933e-6,4.101292845319623e-12,1.1277891029115583e-6,5.665764783307029e-12,1.1306686381606923e-6,9.683417097087315e-11,1.130254286912935e-6,1.3975265491960417e-10
2907,1.1895407158318827e-6,3.635741227761894e-12,1.054011281614864e-6,5.0926304309071045e-12,1.056427228890433e-6,9.379918150878648e-11,1.0560059041653247e-6,1.3590101511365205e-10
3056,1.1120730759456299e-6,3.223788477313072e-12,9.849877461720613e-7,4.579010098258946e-12,9.869988073091251e-7,9.077177730666487e-11,9.865742654768805e-7,1.3201671737512187e-10
3213,1.0392781543688834e-6,2.8577615746133127e-12,9.201314717377507e-7,4.1166749476053954e-12,9.217880195810935e-7,8.772368957134091e-11,9.213634434845908e-7,1.2805791429972793e-10
3377,9.714379677894236e-7,2.535266037679454e-12,8.596960295870204e-7,3.703823133188153e-12,8.610452833790472e-7,8.467110995161511e-11,8.606233572183708e-7,1.240430963173975e-10
3551,9.072263388587576e-7,2.2467589244846093e-12,8.025016182966471e-7,3.329296147600122e-12,8.035808851669657e-7,8.155996014262697e-11,8.031639216338204e-7,1.1990049001315306e-10
3733,8.473189455904251e-7,1.9924218388064804e-12,7.491510100043897e-7,2.994298986337444e-12,7.499969245650107e-7,7.842990228299453e-11,7.49586800602442e-7,1.1568372590379796e-10
3924,7.912202959481363e-7,1.7673508011488971e-12,6.992030910646374e-7,2.69337702176028e-12,6.998468479180175e-7,7.526704991206625e-11,6.994450994501911e-7,1.1137612578403911e-10
4125,7.385451156610712e-7,1.567629920384637e-12,6.523145512915551e-7,2.4222073718612714e-12,6.527829560093457e-7,7.206125574782707e-11,6.523908239741694e-7,1.0696509122140775e-10
4337,6.889926233571986e-7,1.3900760664559545e-12,6.082170315446778e-7,2.1773142299405157e-12,6.085333010691363e-7,6.880705926205787e-11,6.081517678058201e-7,1.0244360318056567e-10
4559,6.427199371605852e-7,1.2333487730257478e-12,5.67049316071988e-7,1.9576850393844684e-12,5.672347621887841e-7,6.553333253695988e-11,5.668644826872793e-7,9.785262899996953e-11
4793,5.992351173461641e-7,1.0940677486190629e-12,5.283724596460981e-7,1.7593765065671572e-12,5.284448841430534e-7,6.22280193597832e-11,5.280863721868201e-7,9.3176601353332e-11
5039,5.584981146028456e-7,9.70625261407239e-13,4.92149507272388e-7,1.5808179379663442e-12,4.921248079048368e-7,5.891272742845661e-11,4.917783682778509e-7,8.844780650448279e-11
5297,5.204364591643307e-7,8.614347498634581e-13,4.583145822023571e-7,1.4203967737466928e-12,4.5820684177466653e-7,5.561031348926375e-11,4.578726025827873e-7,8.370140466607942e-11
5569,4.847059756757366e-7,7.643232644567967e-13,4.265603798792039e-7,1.2755308125007886e-12,4.2638152288054787e-7,5.2320213372083333e-11,4.2605955447028165e-7,7.893937821323601e-11
5854,4.5138558668611495e-7,6.784554768223145e-13,3.969557767491416e-7,1.1455248741501153e-12,3.9671664847640287e-7,4.907975919173097e-11,3.9640684716679697e-7,7.421881780298563e-11
6154,4.2018229866325196e-7,6.021407989893279e-13,3.692392906706754e-7,1.028316468503847e-12,3.6894910995788344e-7,4.5890835774659904e-11,3.6865134966923563e-7,6.954569441915217e-11
6470,3.9096384490955316e-7,5.342668318684221e-13,3.432924596952214e-7,9.226233870772054e-13,3.4295931308769845e-7,4.2768367210245516e-11,3.426734108136209e-7,6.49448946534939e-11
6802,3.636913777915751e-7,4.740411821968007e-13,3.1907991260293755e-7,8.275901019719515e-13,3.187110145241867e-7,3.973604153357104e-11,3.1843670732223384e-7,6.045437709475887e-11
7150,3.3830302098580844e-7,4.206938180670223e-13,2.965459130754855e-7,7.423379389725595e-13,2.961476560231491e-7,3.6814082953433084e-11,2.958846202633092e-7,5.6107208425497485e-11
7517,3.1453714798013177e-7,3.7313904029192037e-13,2.754575813418425e-7,6.654152718488901e-13,2.7503542968099204e-7,3.399699570433775e-11,2.747833849625625e-7,5.1898084528474425e-11
7903,2.9236552970268725e-7,3.308664458919523e-13,2.5578931209246925e-7,5.962341607498177e-13,2.553481710243499e-7,3.1303577148766916e-11,2.551067887768266e-7,4.785774053736973e-11
8308,2.717388608852733e-7,2.9337182850278767e-13,2.374968310625558e-7,5.341808510165438e-13,2.3704107000865893e-7,2.874828939721703e-11,2.3680998878505832e-7,4.4010505389305995e-11
8734,2.5250763205364457e-7,2.6002804078466573e-13,2.2044707215229664e-7,4.78414191012353e-13,2.1998051591420875e-7,2.6330611107176524e-11,2.1975939895613195e-7,4.035806050518013e-11
9181,2.346260137148226e-7,2.3044824576715317e-13,2.0459899223446154e-7,4.2845864631512267e-13,2.0412504603273263e-7,2.4060221179342658e-11,2.0391353547366542e-7,3.69173212967991e-11
9652,2.179351731301793e-7,2.0410508782555766e-13,1.89811474746171e-7,3.835555124543287e-13,1.8933312409541436e-7,2.1929865748729354e-11,1.8913090715777514e-7,3.367940448955563e-11


==> data1/fd/global/basic/energies.csv <==
k,1_energy,1_residual
0,44755.93995387258,0.007028565499020671
1,44751.11330922578,0.005190645150045628
2,44747.15154616574,0.004411283448995944
3,44743.63630567775,0.0039803280897776246
4,44740.40149143989,0.003693818441008498
5,44737.36758860946,0.0034805477793735224
6,44734.490247545145,0.0033109629760808704
7,44731.74177743595,0.003170665470138478
8,44729.10350001572,0.0030516077709008493
9,44726.56214714818,0.002948791816508562
10,44724.10796131303,0.002858839472226353
11,44721.733599028856,0.0027793152591114524
12,44719.433452562465,0.002708370709606075
13,44717.20320784929,0.002644543146740992
14,44715.03954225969,0.002586638694396597
15,44712.93991182464,0.0025336614773600647
16,44710.90239563449,0.0024847681122123974
17,44708.92557440434,0.00243923878463343
18,44707.00842792298,0.002396453816212927
19,44705.15025402641,0.0023558685466362602
20,44703.35063027774,0.002316994337234243
21,44701.609432420286,0.0022794063437898042
22,44699.92684183875,0.002242791564258056
23,44698.303169224884,0.0022070086277407317
25,44695.231488185884,0.0021378437271734447
26,44693.78104559885,0.002104136723373891
27,44692.385573271866,0.002070677295777304
29,44689.755068349914,0.0020042522479347988
30,44688.51777563129,0.001971540549946845
32,44686.19162229352,0.0019080801045504663
33,44685.098968154096,0.0018776284998330893
35,44683.04367944435,0.0018192903023286587
37,44681.14694288138,0.0017636915993750342
39,44679.39259682592,0.001710208025781038
41,44677.76677712174,0.0016590417587815647
43,44676.257009056295,0.001610402938973752
45,44674.851934946055,0.0015642462156570803
48,44672.91866948086,0.001499370561515457
50,44671.73292768668,0.001458745208698772
53,44670.0883617217,0.0014016979728280062
55,44669.07056071222,0.0013663664677425829
58,44667.644390161615,0.0013184847041052049
61,44666.31940591106,0.0012766895185996488
65,44664.68429886601,0.001228132601132555
68,44663.54344300847,0.0011959393930556438
71,44662.46620071307,0.001166541739875254
75,44661.11722483638,0.0011310183650460627
79,44659.8557323267,0.001099306114642975
83,44658.66899021492,0.001070906188859744
87,44657.5453158133,0.0010448959648705555
92,44656.21708967323,0.0010148230870980928
97,44654.96398997521,0.0009867620646559672


==> data1/fd/scaling/opticalflow/energies.csv <==
k,glob_energy,glob_residual,surrogate_energy,surrogate_residual
0,0.18213231596745472,0.007078290850238134,0.18213231596745472,0.007078290850238134
1,0.16032471571513168,0.003703810177831683,0.16998916765862368,0.005031877613119059
2,0.14684518851542877,0.0024157873985720326,0.1607655534968073,0.0038194645548312797
3,0.13706081868897485,0.0017318314323872001,0.15337318139186812,0.0030314626102234056
4,0.12943928148513614,0.0013113183593522653,0.14722960067197866,0.0024834486268981992
5,0.1232548092857273,0.0010300166836069242,0.14199193695294943,0.002082844979490742
6,0.11809781243455333,0.0008311306725989875,0.1374423444613167,0.0017788218481156325
7,0.11371143384514842,0.0006848341893961,0.13343379850606307,0.0015413528001839785
8,0.10992296479592004,0.0005739317784680572,0.12986221333038625,0.0013516150938515808
9,0.10661040395993793,0.0004878238675403643,0.12665103565900424,0.0011972250361589765
10,0.10368433862271596,0.00041963947861780774,0.12374219699008565,0.0010697053553699331
11,0.10107733670843552,0.00036474610973130406,0.12109052154389138,0.000963058015714963
12,0.09873735883580428,0.00031991994757335084,0.1186601188849845,0.000872919684789671
13,0.09662347379801246,0.0002828579312951182,0.116421970203412,0.0007960404539499892
14,0.09470296698409243,0.0002518779213110274,0.1143522614292038,0.0007299510020244657
15,0.09294932863683725,0.00022572775834228255,0.11243120101619525,0.0006727425500183763
16,0.09134081797259182,0.00020345986221924502,0.11064216181994721,0.0006229174767141201
17,0.08985941583905784,0.00018434662520336892,0.10897104383023276,0.0005792853673963262
18,0.08849004645747807,0.0001678220352764638,0.10740579111796492,0.0005408890733426039
19,0.08721998965299556,0.00015344061191999286,0.10593601945648629,0.0005069510972969985
20,0.08603843051793826,0.00014084801765251528,0.10455272529691777,0.0004768340596294441
21,0.08493610991217468,0.000129759695895799,0.10324805578425075,0.0004500111214346925
22,0.08390505007125186,0.00011994512071628651,0.10201512546806388,0.0004260435818898654
23,0.08293833692524083,0.00011121602963736392,0.10084786864603343,0.0004045636969945428
25,0.0811746004849774,9.642127932670099e-5,0.09868948408309614,0.0003678722548988679
26,0.08036765887055988,9.012027490632416e-5,0.09768929846048365,0.00035217152018143533
27,0.07960501870503295,8.44247288672249e-5,0.09673652303602548,0.00033796539133415325
29,0.07819848126989723,7.455845224507093e-5,0.0949597433031741,0.0003133919607639532
30,0.07754844426288784,7.026863772272039e-5,0.09412981358615193,0.0003027547557593396
32,0.07634180053629844,6.273954448462512e-5,0.09257408094594664,0.00028422971648673034
33,0.07578074529712395,5.9424907763801396e-5,0.09184384003921806,0.00027616191800030595
35,0.0747335962306517,5.3543131939375934e-5,0.0904689180130623,0.0002620435804993806
37,0.07377560860219168,4.8497990311801306e-5,0.08919697665932622,0.000250214115993174
39,0.07289574919587874,4.4136238433534464e-5,0.08801649453041469,0.00024028112945127352
41,0.07208476480011715,4.033841734651501e-5,0.08691765409327301,0.00023193146438731026
43,0.07133483154532574,3.701028961036321e-5,0.08589203198453192,0.00022491284123368855
45,0.07063928486429655,3.4076694831778476e-5,0.08493235547402667,0.00021902027837651615
48,0.06968565469994498,3.0286757494512155e-5,0.08360289621896011,0.00021193381956392606
50,0.06910274525296266,2.809863260275738e-5,0.08278217216268866,0.0002081846966325104
53,0.0682976364733326,2.5232124322259523e-5,0.081638091965762,0.00020376039504371528
55,0.06780212885211072,2.3555711173514898e-5,0.08092769828144762,0.00020148732140650783
58,0.06711349301335268,2.1334461357297674e-5,0.07993220121625823,0.00019892140109995264
61,0.06648308054871349,1.9409525548738917e-5,0.07901219758445091,0.0001972037492454056
65,0.0657211204494558,1.7218388271053774e-5,0.07788870352494529,0.0001959796693921023
68,0.06520109471768717,1.5806528992525647e-5,0.0771144346085948,0.00019571203426068566
71,0.06471975968709996,1.4559165679676427e-5,0.07639216827763066,0.00019590062240824307
75,0.06413112918038387,1.3110402106913948e-5,0.07550136677787442,0.00019673781017673448
79,0.06359577219388064,1.1865073880552945e-5,0.07468379519676277,0.00019812037377859768
83,0.06310684050133043,1.0787212112813488e-5,0.07393082252772123,0.00019994134915374295
87,0.06265860288493863,9.848433800704044e-6,0.0732351407811298,0.000202116754995349
92,0.06214824032788867,8.836477707822567e-6,0.07243669501788133,0.00020523430679038478
97,0.061686088698201524,7.971917129463528e-6,0.07170781335353221,0.00020870096324564541
102,0.06126566688692854,7.227775344942683e-6,0.07103992300581918,0.00021243890466091155
107,0.06088159361289863,6.582914572740553e-6,0.07042581293961273,0.00021638786694637026
112,0.06052936499696644,6.020589795306716e-6,0.0698593707347066,0.0002205007060408819
118,0.06014342118399826,5.436074255648626e-6,0.0692352686790152,0.00022560058526714362
124,0.05979240732366056,4.932904803385597e-6,0.0686646911885473,0.00023083306111889784
130,0.05947177698145616,4.496727349151704e-6,0.06814121671144192,0.0002361596093556519
137,0.05913108036130004,4.057516729018034e-6,0.06758282219755073,0.00024245339683865425
144,0.0588215912735141,3.679972914288069e-6,0.06707389750410751,0.0002487985658581118
152,0.058500842057547235,3.309974132900702e-6,0.06654507650411423,0.0002560782173942552
159,0.0582452166995739,3.030429351376487e-6,0.06612286145485438,0.00026244941169636303
168,0.05794619810906218,2.7204717029236552e-6,0.06562842596917123,0.0002706172974505509
176,0.057704749035925096,2.4834302398618216e-6,0.06522900461454303,0.00027783726143874133
185,0.057456824343483794,2.252174665427173e-6,0.06481896140811169,0.0002858980069624291
195,0.05720689035087149,2.031325175209446e-6,0.06440595525236441,0.00029476256468848684
205,0.0569802008536851,1.8415202915790778e-6,0.06403191297978285,0.0003035181276693117
215,0.05677365584317616,1.6771516663213751e-6,0.06369176186026167,0.0003121557168633368
227,0.056548812208946475,1.5073670986542023e-6,0.06332238718450005,0.000322356490406297
238,0.05636183922341827,1.3733303506815407e-6,0.06301610074086328,0.0003315440598272133
250,0.05617595459412113,1.246413870429347e-6,0.062712509378036,0.0003413847574310991
263,0.0559930964551364,1.127645281629975e-6,0.06241485431530355,0.00035182822876933913
277,0.05581481619176647,1.0175786514313843e-6,0.0621256898708875,0.00036282065174482475
291,0.05565326950946644,9.226678703732931e-7,0.06186461565669102,0.00037354883013780135
306,0.05549625791907692,8.347709841898228e-7,0.06161177994199027,0.00038475079484735173
322,0.05534465264025357,7.539341203378977e-7,0.06136853153054825,0.00039636799010236377
338,0.055207243877867976,6.84067962429923e-7,0.06114882754335749,0.00040764591686309856
356,0.055067330437142806,6.162363505448971e-7,0.060925878642349524,0.0004199327290413929
374,0.054940861110297584,5.577884572602117e-7,0.06072501722241404,0.0004318010219367483
393,0.0548199672647279,5.044611064758089e-7,0.06053360186314385,0.00044388215760619837
413,0.054704808915988404,4.5598087629701156e-7,0.06035180327482641,0.0004561131770844636
434,0.05459543742298671,4.120385076488053e-7,0.060179620360193364,0.0004684311458759056
457,0.054487348121071866,3.706345120591919e-7,0.06000990892677688,0.0004813215188876139
480,0.05438980163486114,3.3500774286153907e-7,0.05985712804677293,0.0004936022941287173
505,0.054294062826914735,3.016579803436351e-7,0.059707512386562564,0.0005062829078584602
531,0.05420428796516894,2.718527675968579e-7,0.05956749760923946,0.0005187606387083483
558,0.05412015515439197,2.452200662957767e-7,0.0594365021813002,0.0005309849587513585
586,0.05404134128563881,2.2142027013116928e-7,0.059313947184281846,0.0005429105417492791
617,0.05396270243232612,1.987889253445594e-7,0.05919177005969177,0.0005552693257075341
648,0.05389185942504309,1.7936088312923747e-7,0.059081739875204584,0.0005667932233624938
681,0.053823812243756264,1.6156025221154644e-7,0.05897601695785361,0.0005782032289748481
716,0.05375878788182554,1.4534127447659579e-7,0.058874880637547075,0.0005894071024961524
753,0.05369692423206485,1.3063016134589535e-7,0.05877847105139704,0.0006003244665148472
792,0.05363828578644254,1.1733496771798182e-7,0.05868681737697394,0.000610887768269075
832,0.05358416052159462,1.0562447515330469e-7,0.05860188113918148,0.0006208058500017065
875,0.05353181162507742,9.481183905639339e-8,0.058519313669172485,0.0006305325159789381
920,0.053482588168297526,8.510638568695246e-8,0.05844118513914122,0.0006397794782595527
967,0.05343638525155439,7.640476732308385e-8,0.05836730280855497,0.0006485295007476176
1017,0.05339224194974197,6.846173270196567e-8,0.05829610214185392,0.000656935427268209
1069,0.05335102833346389,6.13743575371903e-8,0.0582289757182341,0.0006648079234930974
1124,0.05331189895242301,5.494069472111758e-8,0.058164555184474095,0.0006722898600451662
1182,0.053274889450439095,4.9122245986975314e-8,0.0581029069200857,0.0006793610843906697
1242,0.05324053775807304,4.395584658926174e-8,0.05804497189565053,0.000685910365658088
1306,0.053207668820584336,3.922610286511169e-8,0.057988812879434394,0.0006921572257719246
1373,0.05317682900413565,3.498118650195351e-8,0.057935405583129304,0.0006979965877052175
1443,0.053147943501795455,3.117765973630952e-8,0.05788469510677966,0.0007034450857613234
1517,0.053120576180604395,2.7731115065104496e-8,0.057835986840293355,0.0007085895721606017
1595,0.05309474323021887,2.4621383721019077e-8,0.057789377562209795,0.000713433260392855
1677,0.053070434667335645,2.1825891415296904e-8,0.05774492718890641,0.0007179857887915211
1763,0.05304762064232746,1.9320934962324772e-8,0.057702664868868325,0.0007222612911744263
1853,0.05302625676510945,1.7082624073550085e-8,0.05766259398847845,0.0007262767069686443
1948,0.05300608765647533,1.506796722846186e-8,0.05762431297641185,0.0007300884778207887
2048,0.05298711583496006,1.3263188099539909e-8,0.05758789598729963,0.0007337041928862834
2153,0.052969326537578354,1.1653192930651266e-8,0.05755338252281209,0.000737133687116343
2264,0.052952549217872937,1.0210327977779714e-8,0.05752050147914934,0.000740416165410845
2380,0.05293692025854439,8.934481213466421e-9,0.05748957583915232,0.0007435298796999017
2502,0.052922277414543646,7.800882138003882e-9,0.05746033625706955,0.0007465106895848179
2630,0.05290860521715684,6.798093017090203e-9,0.0574327957675585,0.0007493648922018548
2765,0.052895788643087215,5.908382120477399e-9,0.05740676116424566,0.0007521195235069677
2907,0.05288382489199198,5.12311671608738e-9,0.057382261319163456,0.0007547784028263672
3056,0.05287269944306136,4.433196659228698e-9,0.05735930084642904,0.000757347434950578
3213,0.05286232666746064,3.825933321841764e-9,0.057337736293351454,0.00075984968672638
3377,0.05285275301747559,3.2971207638590775e-9,0.05731769874024537,0.0007622769166959241
3551,0.05284379623092181,2.8306770274014268e-9,0.05729884124277548,0.0007646800371914052
3733,0.052835553461126956,2.426279185147196e-9,0.05728140431861521,0.0007670382906555433
3924,0.05282795553559101,2.0752529858818968e-9,0.05726528080090307,0.0007693743653451853
4125,0.052820948634673376,1.770594499904032e-9,0.0572503961790356,0.0007717089653793883
4337,0.05281449049855037,1.5065373628388817e-9,0.05723670139524732,0.0007740612167036203
4559,0.052808596898509315,1.2800749285327993e-9,0.05722427059841108,0.000776427947387494
4793,0.052803199005271514,1.085265299522062e-9,0.05721299806255139,0.0007788377288306001
5039,0.05279828528883648,9.188173535341538e-10,0.05720289649812447,0.0007812961379760171
5297,0.05279383811081524,7.774770322800456e-10,0.05719395950419459,0.0007838076510486677
5569,0.05278980774257064,6.573209182677434e-10,0.05718611070827863,0.0007863939684639745
5854,0.05278619212082769,5.561765752220222e-10,0.05717936215565131,0.0007890459877163794
6154,0.05278294683930182,4.708861521763698e-10,0.05717364034109908,0.0007917812164948825
6470,0.052780045362453745,3.9909128193959893e-10,0.05716890590652737,0.0007946059047663975
6802,0.05277746927697978,3.3886820309195577e-10,0.05716513104985315,0.0007975162399898205
7150,0.05277519598741238,2.884168741317301e-10,0.0571622772738159,0.0008005078549948669
7517,0.05277318498012677,2.4580746142481246e-10,0.05716028602048282,0.0008036009235847445
7903,0.0527714165202096,2.098203747282633e-10,0.057159126391399695,0.0008067885965512025
8308,0.05276986798825696,1.793883600376589e-10,0.05715875870795433,0.0008100635360662685
8734,0.0527685096172808,1.5350596297806485e-10,0.057159140251049484,0.0008134335445583482
9181,0.052767320396858615,1.3150039647307026e-10,0.05716022883392517,0.0008168891787891259
9652,0.052766273376236766,1.1270062509639599e-10,0.057161989415479106,0.0008204427935674437


==> data1/fd/scaling/opticalflow/timings.csv <==
nworkers,time
1,14.648189632
2,8.962491434
4,5.781558761
8,4.294750093


==> data1/fd/surrogate/outerinner/energies.csv <==
k,surrogate_ddseq_energy,ddseq_surrogate_energy
0,154.72634339750016,154.72634339750016
1,106.85618582994158,96.6323852864736
2,87.29350903952809,78.10201951563033
3,75.52186066646513,67.31647741144207
4,67.24449878015014,59.87512481538579
5,60.92005740639351,54.24888644334047
6,55.83620191015655,49.761443866660755
7,51.609258405945695,46.0527545121131
8,48.01015335376621,42.91060032996674
9,44.89155054984866,40.199406427456154
10,42.15320216976005,37.82711701669456
11,39.72380612552354,35.72835523575168
12,37.55074349662573,33.85477109856612
13,35.59393334721892,32.169609966693486
14,33.8219875824951,30.644272981364338
15,32.20970528526533,29.25607015386487
16,30.73644088891075,27.986691948857015
17,29.385057831351617,26.821126633051676
18,28.141198304781028,25.74689514982208
19,26.99271000670592,24.753502175335313
20,25.92919074571148,23.832027228716385
21,24.941647489503737,22.97482637629423
22,24.022257561716145,22.175306299936665
23,23.16420260906125,21.42775138454715
25,21.609077996209237,20.069261642236498
26,20.902281570288494,19.450156650658357
27,20.237159740861614,18.866501370213314
29,19.018239984237695,17.793930636514915
30,18.45852028442485,17.29999387335492
32,17.425995851350123,16.38619180097605
33,16.948896712074287,15.962709885891726
35,16.063780719876007,15.174825353781927
37,15.260382846346289,14.4569981519288
39,14.528126937332644,13.800342665917725
41,13.8581968832099,13.197433098713503
43,13.24317616665688,12.642010688931421
45,12.676775246856025,12.128757758979162
48,11.906794798159154,11.428161019815434
50,11.44004884985651,11.001752592634034
53,10.800431847577755,10.415149654936357
55,10.409737608177153,10.05548384531754
58,9.870536587888793,9.557336615123262
61,9.380762358182764,9.102995679221905
65,8.793664483896066,8.555911865070556
68,8.39603960994387,8.1837783282065
71,8.030217548258136,7.840198736391045
75,7.585769412252432,7.421134895298238
79,7.184365814410114,7.04103556717763
83,6.820148893530998,6.694757280523987
87,6.4882652202119715,6.378024794217723
92,6.112760072371685,6.018247370162925
97,5.774916712909842,5.693248888037317


==> data1/fd/surrogate/outerinner_ref/energies.csv <==
k,surrogate_ddseq_energy,ddseq_surrogate_energy
0,0.011374520065645693,0.011374520065645693
1,7.809161481196151e-5,7.809161481196064e-5
2,2.4180958004709797e-5,2.4180958004709797e-5
3,1.4177615387724052e-5,1.4177615387724052e-5
4,9.77950298015201e-6,9.779502980152878e-6
5,7.314927200080187e-6,7.314927200080187e-6
6,5.744092569654434e-6,5.744092569654434e-6
7,4.658008496762588e-6,4.658008496762588e-6
8,3.8645400011680375e-6,3.8645400011680375e-6
9,3.261911648030566e-6,3.261911648030566e-6
10,2.79110085064406e-6,2.79110085064406e-6
11,2.415320062119572e-6,2.415320062119572e-6
12,2.110273579391392e-6,2.110273579391392e-6
13,1.8591651994252084e-6,1.8591651994252084e-6
14,1.6499657799103062e-6,1.6499657799094389e-6
15,1.473825010337923e-6,1.473825010337923e-6
16,1.324096849148089e-6,1.3240968491472216e-6
17,1.1957113426157295e-6,1.1957113426157295e-6
18,1.084751587892771e-6,1.084751587892771e-6
19,9.881583455540605e-7,9.881583455540605e-7
20,9.035181589532593e-7,9.035181589532593e-7
21,8.289087282727786e-7,8.289087282727786e-7
22,7.627848887256997e-7,7.627848887248323e-7
23,7.038934989617857e-7,7.038934989617857e-7
25,6.5120932239357e-7,6.5120932239357e-7
26,6.03886548039903e-7,6.03886548039903e-7
27,5.612218928821577e-7,5.612218928821577e-7
29,5.226262775603896e-7,5.226262775603896e-7
30,4.876028919000019e-7,4.876028919000019e-7
32,4.5573006236983293e-7,4.5573006236983293e-7
33,4.2664775883743955e-7,4.266477588383069e-7
35,4.00046881029667e-7,4.00046881029667e-7
37,3.7566068446237555e-7,3.7566068446237555e-7
39,3.532578662264474e-7,3.532578662264474e-7
41,3.326369494667178e-7,3.326369494667178e-7
43,3.136216922168533e-7,3.136216922168533e-7
45,2.9605731053337914e-7,2.9605731053337914e-7
48,2.798073535110329e-7,2.798073535110329e-7
50,2.647511037233083e-7,2.647511037233083e-7
53,2.5078140365817486e-7,2.507814036573075e-7
55,2.3780282956426674e-7,2.3780282956426674e-7
58,2.257301500926956e-7,2.257301500926956e-7
61,2.1448701964868477e-7,2.1448701964868477e-7
65,2.0400486609815222e-7,2.0400486609815222e-7
68,1.9422194021817552e-7,1.9422194021817552e-7
71,1.850825003049672e-7,1.850825003049672e-7
75,1.7653611027353133e-7,1.7653611027353133e-7
79,1.6853703335185932e-7,1.6853703335185932e-7
83,1.6104370670344537e-7,1.6104370670344537e-7
87,1.540182847179633e-7,1.540182847179633e-7
92,1.474262408193705e-7,1.4742624082023786e-7
97,1.4123601941706115e-7,1.4123601941792852e-7

